Train Small, Model Big: Scalable Physics Simulators via Reduced Order Modeling and Domain Decomposition

Numerous cutting-edge scientific technologies originate at the laboratory scale, but transitioning them to practical industry applications is a formidable challenge. Traditional pilot projects at intermediate scales are costly and time-consuming. An alternative, the E-pilot, relies on high-fidelity numerical simulations, but even these simulations can be computationally prohibitive at larger scales. To overcome these limitations, we propose a scalable, physics-constrained reduced order model (ROM) method. ROM identifies critical physics modes from small-scale unit components, projecting governing equations onto these modes to create a reduced model that retains essential physics details. We also employ Discontinuous Galerkin Domain Decomposition (DG-DD) to apply ROM to unit components and interfaces, enabling the construction of large-scale global systems without data at such large scales. This method is demonstrated on the Poisson and Stokes flow equations, showing that it can solve equations about $15 - 40$ times faster with only $\sim$ $1\%$ relative error. Furthermore, ROM takes one order of magnitude less memory than the full order model, enabling larger scale predictions at a given memory limitation.

==> amg-vs-gs.txt <==
16	0.247697	0.176414	0.256493	266.380848	3.80994e-3
64	0.289549	2.133740	1.275942	1434.747006	8.18432e-3
256	0.369786	31.543253	6.816203	6928.866865	1.19192e-2
1024	1.054728	326.734072	68.502383	50172.418607	3.85745e-2	

==> comp_wise_scaling.prec.txt <==
4	0.011614	0.007686	0.181811	0.636659	5.94457E-03
8	0.013873	0.052871	0.891895	2.492604	8.73625E-03
16	0.045078	0.422211	5.800201	10.681945	8.74133E-03
32	0.163894	3.357498	73.874534	42.840270	1.34840E-02
64	1.078888	27.345280	0.	0.	0.
128	10.603454	200.624958	0.	0.	0.

==> comp_wise_scaling.txt <==
4	0.017562	0.014358	0.180883	1.223168	2.74013E-03
8	0.032352	0.140614	0.829519	10.464939	2.53598E-03	
16	0.072622	1.459547	5.049979	159.31118	2.58976E-03
32	0.214604	10.382808	42.157181	1642.789458	5.43551E-03
64	0.825042	103.745902	0.0	0.0	0.0
128	3.497008	804.044271	0.0	0.0	0.0

==> poisson_component.direct.txt <==
1.60000E+01 4.37639E-02 1.16242E-03 7.82272E-01 3.30898E-02 3.18478E-03
3.20000E+01 5.26467E-02 2.58168E-03 8.51982E-01 3.29599E-02 1.23744E-04
6.40000E+01 9.04053E-02 4.83201E-03 8.49872E-01 3.29328E-02 3.27148E-06
1.28000E+02 2.38228E-01 1.05279E-02 8.12462E-01 3.28009E-02 1.51031E-06
2.56000E+02 8.47449E-01 2.69435E-02 8.00611E-01 3.28257E-02 8.07152E-07
5.12000E+02 3.12794E+00 4.06059E-02 6.93939E-01 2.12792E-02 6.91874E-07
4.22500E+03 3.02763E+02 9.21847E-01 6.94307E-01 2.43422E-02 1.28170E-13


==> poisson_component.txt <==
16	0.038538	0.009795	0.242459	0.822252	3.22437E-03
32	0.097195	0.053382	0.242469	0.829098	1.21322E-04
64	0.122233	0.287451	0.247451	0.827826	3.27341E-06
128	0.187560	1.329400	0.237715	0.832739	1.51599E-06
256	0.427326	6.086098	0.231203	0.817396	8.26178E-07
512	1.218106	27.7629932	0.224423	0.819989	7.08773E-07
4225	78.609132	2222.702940	0.298111	0.870449	2.78132E-13


==> poisson_component_square_sv.txt <==
1.850888878034295E+03
1.098338726900995E+03
1.081534082848066E+03
5.766148467776535E+02
2.738475028631269E+02
1.399235357572290E+02
1.370071955841643E+02
8.292609643027754E+01
5.163221929124231E+01
1.987974145687660E+01
1.485019658334219E+01
1.471985647342134E+01
1.061339510164000E+01
1.038222428665295E+01
9.148241406801587E+00
3.227497252805726E+00
1.576261733973743E+00
1.437295936460756E+00
1.204916019612263E+00
1.162664451481502E+00
1.137771832296393E+00
8.115535126344877E-01
4.755508973271905E-01
4.634809675032568E-01
1.211995894429710E-01
1.188019522178539E-01
9.327887985162586E-02
7.814606485650977E-02
7.697820595339726E-02
7.545087052547129E-02
6.708903350996566E-02
4.340456903984458E-02
3.977625426189581E-02
8.114011672857751E-03
7.878781205304464E-03
7.781520784464210E-03
7.664050209265849E-03
5.443738252111099E-03
5.020106751108662E-03
4.975169881081550E-03
3.919366727054459E-03
3.112389177971022E-03
3.017199661638367E-03
7.964295159372158E-04
6.200542312187064E-04
5.346445954576572E-04
4.706048742658816E-04
4.540779680056051E-04
2.871052782198727E-04
2.527092260162398E-04
2.494812829335832E-04
2.333349665884788E-04
1.804250377415078E-04
1.744500089056979E-04
6.494568201997200E-05
6.346108610335717E-05
3.691379697360711E-05
3.518822518099096E-05
2.307405267709351E-05
2.261365562498285E-05
1.273440829395813E-05
1.234768769311351E-05
1.230061175117265E-05
1.007940985645886E-05
9.507603448682863E-06
9.044497939480508E-06
5.245961942485955E-06
4.359288772396160E-06
3.676138424217096E-06
1.932451428898607E-06
1.830219132995833E-06
1.019977071213438E-06
9.862585361215566E-07
5.481512820798237E-07
4.944970391561775E-07
4.868145512723448E-07
4.740161614769241E-07
4.103172148848740E-07
3.810693133836867E-07
3.457392874805892E-07
3.374534303854375E-07
2.223732571630358E-07
2.090941066277124E-07
8.709333274248322E-08
8.659543141351315E-08
3.931730581552594E-08
3.831504120561672E-08
2.306759745188529E-08
2.046991921296021E-08
2.006394278821001E-08
1.982799088526611E-08
1.962988237081117E-08
1.708389516799746E-08
1.654044794332147E-08
1.636756675155514E-08
1.563802147869879E-08
1.004581312393784E-08
9.719715025029169E-09
3.549579572447596E-09
3.341216357793050E-09
1.414207389248304E-09
1.404004912917061E-09
1.259682416612551E-09
1.233673214459644E-09
8.873961865702648E-10
8.440975322772245E-10
7.128587349396830E-10
6.554647656697169E-10
6.402696649641324E-10
6.318682844971548E-10
5.753941862442037E-10
5.318655839945202E-10
4.184458704940052E-10
4.071238487037923E-10
1.314307441084494E-10
1.272086004607390E-10
7.108931359927847E-11
6.350969189733636E-11
5.697721323466229E-11
4.565514900786820E-11
4.412239268138327E-11
3.608064741722958E-11
3.446029907482317E-11
2.290457771989173E-11
2.250201035998522E-11
2.081418353089957E-11
1.860976310243293E-11
1.839223492718663E-11
1.803522516299803E-11
1.579134176149115E-11
1.415946564875971E-11
4.343951050642970E-12
4.131212784904906E-12
3.484997981470138E-12
3.375333091608511E-12
2.561014673463572E-12
2.398512375548281E-12
1.392054055380454E-12
1.345941927847079E-12
1.330466783902113E-12
1.291570244444826E-12
7.611810205501952E-13
6.690884205408162E-13
6.317424024279276E-13
6.179417058133276E-13
5.998692383425843E-13
5.861697617691637E-13
5.461270878518568E-13
5.221311629453845E-13
5.183204621854878E-13
4.983492305632559E-13
4.129209609062087E-13
2.836321822030111E-13
2.756409345139326E-13
1.762374114005245E-13
1.717833664959492E-13
1.632677388501547E-13
1.594565439885602E-13
1.567440174849603E-13
1.506231280324312E-13
1.414965083874614E-13
1.403688227899325E-13
1.361422686931487E-13
1.323416661993857E-13
1.229482066231248E-13
1.179764902867675E-13
1.133099571183174E-13
1.088473209746911E-13
9.678195804265657E-14
9.417503095524193E-14
8.240161037874238E-14
7.482023233849932E-14
6.109444080472721E-14
5.857450126017875E-14
5.652533342404764E-14
5.329395457944344E-14
4.862669506346427E-14
4.509558730693312E-14
4.437823377023042E-14
4.175516423276199E-14
3.982851345039372E-14
3.794067401154517E-14
3.626198933337665E-14
3.554702015219317E-14
3.347814379071534E-14
3.149286836307592E-14
3.107167568507175E-14
3.036055434342993E-14
2.983074093437530E-14
2.951805986775371E-14
2.902967910960820E-14
2.871276874459121E-14
2.821997788645161E-14
2.806830145309503E-14
2.789041788408693E-14
2.747919913075741E-14
2.714674895365744E-14
2.674613104769741E-14
2.649298565891652E-14
2.640274105748929E-14
2.592389573119622E-14
2.574931356019023E-14
2.537443853893087E-14
2.531515343483482E-14
2.509407094765130E-14
2.492509776009783E-14
2.476880497464806E-14
2.466142697336138E-14
2.453771432910233E-14
2.440160065569722E-14
2.395493354719318E-14
2.393270829418852E-14
2.375894282603711E-14
2.354003738659430E-14
2.345565495128793E-14
2.338868220265283E-14
2.326767989609843E-14
2.325169152500829E-14
2.311470246560000E-14
2.297891987766187E-14
2.290509815635569E-14
2.280984263569523E-14
2.265198902819743E-14
2.256961435534248E-14
2.241941929572100E-14
2.236511414072502E-14
2.235420145928563E-14
2.228356612322918E-14
2.205489785797905E-14
2.192459792387003E-14
2.190671617953519E-14
2.185583146633943E-14
2.178544021538705E-14
2.176715154647517E-14
2.167075729411691E-14
2.161649184010952E-14
2.152446697496881E-14
2.144477045470824E-14
2.132536875887154E-14
2.130453332265520E-14
2.124627475889776E-14
2.122593976598634E-14
2.118503719656863E-14
2.111544098084379E-14
2.109553688901849E-14
2.099948993704524E-14
2.096242409301126E-14
2.085862576391379E-14
2.084317571330453E-14
2.081261755336427E-14
2.079310128118268E-14
2.070941854770486E-14
2.064069781504092E-14
2.058419420470497E-14
2.056629626386028E-14
2.054016774314143E-14
2.047709388859403E-14
2.042099622296447E-14
2.039440531419269E-14
2.033802530854745E-14
2.031051945521393E-14
2.027417779593335E-14
2.022290536680714E-14
2.021456129438354E-14
2.017546160170837E-14
2.014893441844878E-14
2.011535199102012E-14
2.008272513242418E-14
2.006222807707766E-14
2.003732122875584E-14
2.000488300677036E-14
1.999946528771961E-14
1.995010519820475E-14
1.991075564470705E-14
1.987785281129467E-14
1.983921668957018E-14
1.980527549220571E-14
1.975562569389167E-14
1.974203255723862E-14
1.972494136786894E-14
1.968007636064291E-14
1.966442385992541E-14
1.962742960073657E-14
1.959794881322043E-14
1.959397926541617E-14
1.954438507296961E-14
1.953096946913290E-14
1.951245464749046E-14
1.948872430905282E-14
1.946363281885555E-14
1.943973164602853E-14
1.942328037305143E-14
1.940859016349100E-14
1.937838573431485E-14
1.934292698516958E-14
1.930829945131038E-14
1.928277186730585E-14
1.925403570207184E-14
1.920426178040121E-14
1.919351636925533E-14
1.918850799852260E-14
1.916326869383746E-14
1.912924636955302E-14
1.910609347964804E-14
1.908682490228661E-14
1.907010811391259E-14
1.906715604406694E-14
1.900739200751519E-14
1.900298655009721E-14
1.895626538483761E-14
1.895008423292732E-14
1.889814264527261E-14
1.889449564184425E-14
1.888173384222236E-14
1.886138554553312E-14
1.884476933810713E-14
1.879686415487782E-14
1.878430545936734E-14
1.877763094466181E-14
1.875208108133912E-14
1.874660312643398E-14
1.873286374177491E-14
1.867599628514471E-14
1.866943794221896E-14
1.866325009827288E-14
1.863938947750375E-14
1.859227799667062E-14
1.858145610805751E-14
1.857661509199300E-14
1.854079771460908E-14
1.853103950410214E-14
1.852088365499717E-14
1.850237938287638E-14
1.848667049896486E-14
1.845419523588192E-14
1.844489680248627E-14
1.843527852745032E-14
1.841519033301654E-14
1.840075013700700E-14
1.838712569062502E-14
1.835564891847539E-14
1.834966855246694E-14
1.831518327082185E-14
1.830283788868897E-14
1.828600213677278E-14
1.827116186160516E-14
1.825449117643247E-14
1.823790247651396E-14
1.821716485349254E-14
1.816836706802612E-14
1.814328548099547E-14
1.814223353463981E-14
1.812186191994720E-14
1.810489616732608E-14
1.808539521707312E-14
1.805831992720218E-14
1.804363060144645E-14
1.803677588434583E-14
1.801297366650549E-14
1.799751449957215E-14
1.799271740747155E-14
1.797487799702007E-14
1.795533501761997E-14
1.792796353930939E-14
1.790228459084634E-14
1.789116477922953E-14
1.787497119065578E-14
1.786574460144934E-14
1.786521881244412E-14
1.784865308836317E-14
1.782733436425791E-14
1.779996835939872E-14
1.777028846316111E-14
1.775042353054291E-14
1.773950236337800E-14
1.772265348772623E-14
1.769959349892291E-14
1.769620320727577E-14
1.767534278111972E-14
1.766642552891936E-14
1.766448909762394E-14
1.763670335956510E-14
1.761933641313036E-14
1.760477324385442E-14
1.756259429016770E-14
1.753834675179166E-14
1.753547298011876E-14
1.752087832825113E-14
1.750259568059365E-14
1.748097832416437E-14
1.746395746884984E-14
1.744801688790202E-14
1.744110567754329E-14
1.742506585930953E-14
1.739588645917476E-14
1.737614310240863E-14
1.736833021408168E-14
1.735404141682322E-14
1.733245037521003E-14
1.732922654442833E-14
1.731416379123048E-14
1.729400555246644E-14
1.728124940264862E-14
1.725907309858251E-14
1.723962271170073E-14
1.722372799393836E-14
1.721906979832178E-14
1.720763995891160E-14
1.719166313305431E-14
1.718484203698905E-14
1.717171527804828E-14
1.713447423933912E-14
1.712312905568306E-14
1.710539227799546E-14
1.709924027831370E-14
1.708677093068142E-14
1.705776537858123E-14
1.705033362200527E-14
1.704432814210068E-14
1.702112990311689E-14
1.700795338455427E-14
1.699353292057954E-14
1.697834411521069E-14
1.696546813036406E-14
1.696233119134480E-14
1.694161052064126E-14
1.692164062927648E-14
1.691756393832797E-14
1.691299219333311E-14
1.689658568733494E-14
1.686960193921489E-14
1.686020903053003E-14
1.685525974667367E-14
1.683798120394008E-14
1.681513716359854E-14
1.680219048915263E-14
1.679647519395613E-14
1.677709206927300E-14
1.677115645502409E-14
1.673735979455152E-14
1.672806088304587E-14
1.670947499317872E-14
1.669824991282772E-14
1.669297565340740E-14
1.667255383361883E-14
1.666484728947960E-14
1.666114775050617E-14
1.663147703296163E-14
1.662978275901902E-14
1.660769693908902E-14
1.660127747671559E-14
1.658666478068365E-14
1.657491749408403E-14
1.655748164693135E-14
1.652950555413902E-14
1.652501530800104E-14
1.651864134455355E-14
1.649686825397426E-14
1.648083195449119E-14
1.647243342907410E-14
1.645574862077793E-14
1.644776565882384E-14
1.643187227521989E-14
1.642467635007623E-14
1.640049056313009E-14
1.638984328661984E-14
1.637867035775774E-14
1.637162364835780E-14
1.636000579372531E-14
1.633828747144206E-14
1.633167115760396E-14
1.633082286231843E-14
1.632009055278728E-14
1.629573453028691E-14
1.628677820465084E-14
1.627893992676210E-14
1.625738938226961E-14
1.624921183424788E-14
1.623953557446264E-14
1.622569738162499E-14
1.620944408630568E-14
1.619001350603741E-14
1.618074197128926E-14
1.617128660523172E-14
1.615680617752174E-14
1.614571343550592E-14
1.613771223237406E-14
1.613046942774468E-14
1.611831217051034E-14
1.610208251786648E-14
1.607720050606289E-14
1.607563057431328E-14
1.605415707327883E-14
1.603869881594299E-14
1.603255450563702E-14
1.601707026983121E-14
1.600978020433836E-14
1.599508181422215E-14
1.598904457278629E-14
1.598208826462712E-14
1.597005564876587E-14
1.595678733368165E-14
1.594719312553525E-14
1.593317694111781E-14
1.591779551847922E-14
1.590251077247377E-14
1.589253998175562E-14
1.587784019924807E-14
1.587030724197758E-14
1.584799336625673E-14
1.584286911806030E-14
1.582739656238850E-14
1.581581571938555E-14
1.581080210418006E-14
1.579260939533655E-14
1.578557522958669E-14
1.576732604290616E-14
1.575728376031201E-14
1.574988837146497E-14
1.573658376321333E-14
1.572611951064720E-14
1.571489414157501E-14
1.571115648153326E-14
1.569717808515799E-14
1.568660335550113E-14
1.567320622905973E-14
1.566502714182830E-14
1.564676545242230E-14
1.564419916480349E-14
1.563064416220598E-14
1.561888254257014E-14
1.561705154286990E-14
1.559728625478264E-14
1.558947792696230E-14
1.557991590685654E-14
1.557363672871685E-14
1.555565266041252E-14
1.555056466208649E-14
1.553675291199904E-14
1.552080622425786E-14
1.551421883358364E-14
1.550087632972748E-14
1.549316679505005E-14
1.549145394562998E-14
1.547527945785737E-14
1.546916821171137E-14
1.545355925796312E-14
1.543841969397838E-14
1.543605319899824E-14
1.542174849787762E-14
1.540862356868834E-14
1.540174227820312E-14
1.538938230306945E-14
1.538195390984088E-14
1.537423256055579E-14
1.536564369357147E-14
1.535396046619133E-14
1.534234335289167E-14
1.533681759111984E-14
1.532401401659950E-14
1.531521477562645E-14
1.530000572482978E-14
1.529049408203474E-14
1.528663784280851E-14
1.526226751420885E-14
1.525512002868460E-14
1.525102446648107E-14
1.523521306680057E-14
1.523395245777332E-14
1.522614654351882E-14
1.521459653112196E-14
1.519881008062049E-14
1.518799252891013E-14
1.517977580184450E-14
1.516277412814530E-14
1.514603927098993E-14
1.513700215869654E-14
1.513521348993727E-14
1.513118867480018E-14
1.511952396339529E-14
1.511234894776860E-14
1.510057679802991E-14
1.509344051929953E-14
1.508265433170557E-14
1.507355364384197E-14
1.505172332152933E-14
1.504346505711848E-14
1.503574375896044E-14
1.503279312642534E-14
1.502015523369270E-14
1.501467426321178E-14
1.500266604372034E-14
1.500008068926012E-14
1.499080919775765E-14
1.497616867183737E-14
1.496770647900606E-14
1.495604788569625E-14
1.494635077464119E-14
1.494115510833483E-14
1.492634838901201E-14
1.492116557006048E-14
1.490700410264340E-14
1.490266622509806E-14
1.489099674711223E-14
1.488155548442008E-14
1.486899289171195E-14
1.486888020099798E-14
1.485306200125932E-14
1.483832503483927E-14
1.483747769842324E-14
1.483005826504446E-14
1.482197757293760E-14
1.481132337239765E-14
1.480141916931161E-14
1.478936979086311E-14
1.477889967039053E-14
1.476198596178034E-14
1.475582008910637E-14
1.474554783324266E-14
1.474285702266360E-14
1.473115476000872E-14
1.472451185239596E-14
1.472069302696637E-14
1.471485222602886E-14
1.470934745851261E-14
1.469506285441378E-14
1.468210015650225E-14
1.467639973742404E-14
1.467045296098035E-14
1.465851356286705E-14
1.465073573764468E-14
1.464660553995876E-14
1.463014118679668E-14
1.462300473163004E-14
1.461343202588387E-14
1.460748707881993E-14
1.459544225172918E-14
1.459181345879193E-14
1.458521814801189E-14
1.457139266076054E-14
1.456584912309105E-14
1.455477555828378E-14
1.455326687062367E-14
1.453900477493550E-14
1.452876562323942E-14
1.451720743871784E-14
1.450647186458548E-14
1.450074549010082E-14
1.449707072100047E-14
1.448831340912192E-14
1.448293014619609E-14
1.446953279341230E-14
1.446758286661135E-14
1.446608352887392E-14
1.445118957215792E-14
1.443880493156288E-14
1.443355994950551E-14
1.442393563499982E-14
1.441162863743685E-14
1.440698354172175E-14
1.440048684312995E-14
1.438986285502938E-14
1.437857730868726E-14
1.437290767603805E-14
1.435986993316334E-14
1.435357566144618E-14
1.434662630208366E-14
1.433496446457643E-14
1.432766545341122E-14
1.432217661522844E-14
1.431891533762891E-14
1.430748097003187E-14
1.429356440245620E-14
1.428479955309548E-14
1.427267844001022E-14
1.426873579303062E-14
1.425624939611465E-14
1.425101496168426E-14
1.424554039828750E-14
1.423607053926992E-14
1.423119732810239E-14
1.422477576410795E-14
1.421481466546006E-14
1.420537006615888E-14
1.419623153002989E-14
1.418558265878344E-14
1.417727769293019E-14
1.416846427048386E-14
1.416549329612563E-14
1.416117408171467E-14
1.415495026859888E-14
1.414514640114239E-14
1.413866510917325E-14
1.413378838705971E-14
1.412580672246111E-14
1.411115195004060E-14
1.410376018107356E-14
1.409662297547247E-14
1.408802185521436E-14
1.407430885591770E-14
1.406546325446479E-14
1.406325377861205E-14
1.405185648141316E-14
1.404750503420130E-14
1.404130841266208E-14
1.403788173342468E-14
1.403200832286165E-14
1.401931386273810E-14
1.401504699210811E-14
1.400271234263864E-14
1.399590088287573E-14
1.399317465094245E-14
1.398334989228941E-14
1.397044178625807E-14
1.396811743322739E-14
1.396353652018718E-14
1.395213749380595E-14
1.393864556376117E-14
1.392977524024125E-14
1.392016270016565E-14
1.391123951831178E-14
1.390920119249358E-14
1.390026815869731E-14
1.389579451580051E-14
1.389154961107145E-14
1.387906492975707E-14
1.387560666244965E-14
1.386896790953850E-14
1.386035510988414E-14
1.385606629148850E-14
1.384716889791937E-14
1.384640788247398E-14
1.383222504845491E-14
1.382638151839472E-14
1.381343895651824E-14
1.380996645409152E-14
1.380724963218083E-14
1.379900339021159E-14
1.378067330180955E-14
1.377504260104286E-14
1.377079519437972E-14
1.376890149310983E-14
1.376535949093124E-14
1.374412729628768E-14
1.374244763223852E-14
1.373800652311702E-14
1.372689536390250E-14
1.372265182468063E-14
1.371476098984060E-14
1.370821664263647E-14
1.369925430760361E-14
1.369309034099892E-14
1.369186621668298E-14
1.368114214364458E-14
1.367778564467989E-14
1.366835360362596E-14
1.365555278960777E-14
1.365082217342452E-14
1.364900634285478E-14
1.364278644106283E-14
1.362819392493990E-14
1.361773168442550E-14
1.360973044268213E-14
1.360305858149671E-14
1.359678253418699E-14
1.359546985397653E-14
1.358639433366906E-14
1.357501062801872E-14
1.356990404803967E-14
1.355854584073069E-14
1.355249001899640E-14
1.355172321687495E-14
1.354122118949915E-14
1.353897405900079E-14
1.353158196647341E-14
1.352387419441238E-14
1.351589486319819E-14
1.350644978368571E-14
1.350509387546840E-14
1.349387394561188E-14
1.348307418010620E-14
1.347478292734437E-14
1.346713356457803E-14
1.346174488397375E-14
1.345818967945749E-14
1.344285491479129E-14
1.343929095505496E-14
1.343566879888367E-14
1.342129240437318E-14
1.341727896275465E-14
1.340892489515849E-14
1.340495692319493E-14
1.339810002023618E-14
1.338641189813153E-14
1.338419605913328E-14
1.337465589651704E-14
1.337051366598066E-14
1.336865792829493E-14
1.335734465543378E-14
1.335480324429733E-14
1.334344035838386E-14
1.333875750834288E-14
1.333457602439799E-14
1.332833048994728E-14
1.331585302269732E-14
1.330336910341140E-14
1.329798379721606E-14
1.329300415067480E-14
1.328796212693414E-14
1.328295384791213E-14
1.327506365063482E-14
1.326943655958200E-14
1.326132567920303E-14
1.325977068945196E-14
1.324417417512558E-14
1.324008477913539E-14
1.323055908105329E-14
1.322189324131492E-14
1.321975286617904E-14
1.321706425132492E-14
1.321356838602423E-14
1.319987601989312E-14
1.318915020569746E-14
1.318682784036531E-14
1.318378965822601E-14
1.318000186577903E-14
1.317118537554754E-14
1.315965331078109E-14
1.315673433241449E-14
1.315014567455081E-14
1.314484940036551E-14
1.314083204562571E-14
1.313206826618219E-14
1.311675358214368E-14
1.311121542291047E-14
1.310698758787856E-14
1.310360492405602E-14
1.309682706797378E-14
1.308230930368861E-14
1.307852569013983E-14
1.307361487704045E-14
1.306865768666967E-14
1.305511724733072E-14
1.304870580131536E-14
1.304322883116377E-14
1.304151715679861E-14
1.303169023323640E-14
1.302691150052677E-14
1.301777694654446E-14
1.301086109138250E-14
1.301012477540532E-14
1.300016100882434E-14
1.299732298432529E-14
1.299260752621875E-14
1.297865974186511E-14
1.297467820807734E-14
1.296891446915882E-14
1.296372576614090E-14
1.295865838221017E-14
1.295046058721468E-14
1.294561060725601E-14
1.294163780399792E-14
1.293716284369295E-14
1.292706810072133E-14
1.292110895933380E-14
1.291951022794280E-14
1.291710771937702E-14
1.290330631159335E-14
1.289950232216617E-14
1.289434130340028E-14
1.288796741098404E-14
1.287721434102278E-14
1.287121712086387E-14
1.286357949412829E-14
1.286046569558815E-14
1.285033516976412E-14
1.284794005857979E-14
1.284227831639866E-14
1.283378132243164E-14
1.282760416767518E-14
1.281451323813739E-14
1.281189290467774E-14
1.280878590361282E-14
1.280641213152990E-14
1.280190339425418E-14
1.279330232581796E-14
1.278962176711662E-14
1.277846274989631E-14
1.277027617213792E-14
1.276693425520474E-14
1.276143464160017E-14
1.275725477283752E-14
1.274912761775956E-14
1.273648506031058E-14
1.273442091308384E-14
1.272704182619981E-14
1.272079683954790E-14
1.271398910075812E-14
1.270773704611751E-14
1.270008836819891E-14
1.268817208563244E-14
1.268463523546219E-14
1.268263631477765E-14
1.267838130655954E-14
1.267156897872832E-14
1.266499728996202E-14
1.266078529092423E-14
1.265739453272978E-14
1.265432090941181E-14
1.264519692366259E-14
1.264132479388038E-14
1.263835043277396E-14
1.262586668437439E-14
1.262142607019571E-14
1.261819322657852E-14
1.261322380115338E-14
1.260728519894144E-14
1.259607906084090E-14
1.259348763683296E-14
1.258584370678496E-14
1.258377426137361E-14
1.257633405382271E-14
1.257237954654752E-14
1.256166530360261E-14
1.255448689404436E-14
1.255074431108964E-14
1.254052062765154E-14
1.253399099400368E-14
1.251866250446844E-14
1.251603915003017E-14
1.250857987893935E-14
1.250521658769019E-14
1.250158803527629E-14
1.249582501462416E-14
1.248515675253549E-14
1.247960465591139E-14
1.247764503749369E-14
1.247046894179165E-14
1.246447321149619E-14
1.246034018653252E-14
1.245684655183863E-14
1.244973901006967E-14
1.243632004124249E-14
1.243205957146184E-14
1.242724298129155E-14
1.242522373598447E-14
1.241289605330160E-14
1.240952960271944E-14
1.240678461378434E-14
1.239239012874759E-14
1.238217252396621E-14
1.237713113385923E-14
1.237544463498826E-14
1.237030458439188E-14
1.236147667201741E-14
1.235773878877670E-14
1.234757678323130E-14
1.234303383656331E-14
1.233842033443714E-14
1.232877058130887E-14
1.232547069080705E-14
1.231931251117174E-14
1.231670224743699E-14
1.231151346411326E-14
1.230459184856570E-14
1.229910151705039E-14
1.229169122028108E-14
1.228625624451217E-14
1.228208573368501E-14
1.227412398953838E-14
1.226978190654867E-14
1.226415595090481E-14
1.225988188936833E-14
1.224925339668329E-14
1.224516073322523E-14
1.223705650645761E-14
1.223234413785584E-14
1.222582643060754E-14
1.222241296559606E-14
1.221532477292772E-14
1.221202757811312E-14
1.220277434316491E-14
1.219516613908283E-14
1.219083438213321E-14
1.218404713328595E-14
1.217629942933488E-14
1.217136995221191E-14
1.216206774300167E-14
1.215978154569291E-14
1.215202634022389E-14
1.214638827746176E-14
1.214196134695235E-14
1.213453931659108E-14
1.212960200521849E-14
1.212752242184570E-14
1.211916074225778E-14
1.211307795174205E-14
1.210565172366971E-14
1.210211670202439E-14
1.209304636203537E-14
1.208251261902942E-14
1.208052829435379E-14
1.207240955239307E-14
1.206405762283874E-14
1.206120919833952E-14
1.205042838187194E-14
1.204863829025352E-14
1.204518285564088E-14
1.204005275357721E-14
1.203281038328999E-14
1.202594554640602E-14
1.201831168255379E-14
1.201609469970952E-14
1.201038931970494E-14
1.200703141400428E-14
1.200228843054499E-14
1.199439016225505E-14
1.199098047510514E-14
1.198518687830182E-14
1.197897462864224E-14
1.196800397994473E-14
1.196486544424706E-14
1.196270733600890E-14
1.195447638059277E-14
1.194759723725054E-14
1.194341779650286E-14
1.194189419373544E-14
1.193888380145556E-14
1.192878282342914E-14
1.192719802061972E-14
1.191771944570537E-14
1.191255249714179E-14
1.190557344389717E-14
1.190141128848420E-14
1.188794158564881E-14
1.188578819890083E-14
1.187852450095775E-14
1.187271958391630E-14
1.187126971727931E-14
1.186353625755840E-14
1.186268951677607E-14
1.185934631907475E-14
1.185588444025866E-14
1.184374967641899E-14
1.184153476630834E-14
1.183433801275094E-14
1.183224497901465E-14
1.182379364450812E-14
1.181805792769524E-14
1.180778881161381E-14
1.180015871168592E-14
1.179269867311064E-14
1.179090955601046E-14
1.178180021170714E-14
1.178132739465316E-14
1.176908264294588E-14
1.176809940988891E-14
1.176664818378763E-14
1.175859094749318E-14
1.175573955172861E-14
1.175051086657646E-14
1.174522919570480E-14
1.173255945612107E-14
1.172820379114326E-14
1.172684646680740E-14
1.171926316470858E-14
1.171394026195303E-14
1.171035705567212E-14
1.170616985446969E-14
1.170287492536328E-14
1.169492702257806E-14
1.169030275804384E-14
1.168622499750987E-14
1.167533102351818E-14
1.167348707330898E-14
1.166447456993611E-14
1.166079858706586E-14
1.165226518856245E-14
1.164529201436129E-14
1.164315882237882E-14
1.163978939458263E-14
1.163481766891273E-14
1.162938792661926E-14
1.162661319762279E-14
1.162433975526173E-14
1.161142825094615E-14
1.160014452036076E-14
1.159397683761514E-14
1.158565670258631E-14
1.158278385222184E-14
1.157806764299756E-14
1.157509213595262E-14
1.156747139758527E-14
1.156227376520102E-14
1.156024451703126E-14
1.155368466980645E-14
1.154461438465657E-14
1.154270951284336E-14
1.153368137729745E-14
1.152611698452153E-14
1.151619051471992E-14
1.151281075548188E-14
1.151118346821046E-14
1.150806417343156E-14
1.150067030142588E-14
1.149436354861997E-14
1.149268280428982E-14
1.148341063877836E-14
1.147451693543575E-14
1.147236125178724E-14
1.146928687031956E-14
1.146208681224147E-14
1.145526655365806E-14
1.145231772718169E-14
1.144597941035901E-14
1.144402540524722E-14
1.144249110854620E-14
1.143850087572335E-14
1.143080945884145E-14
1.142113860944749E-14
1.141896748319725E-14
1.141217769277467E-14
1.140365740005885E-14
1.140015968306470E-14
1.139727972652300E-14
1.138874750339959E-14
1.138057360725313E-14
1.137722820856123E-14
1.137611260550687E-14
1.136469266262065E-14
1.135631015636501E-14
1.135286205217266E-14
1.134857168119200E-14
1.134567765325036E-14
1.134107222017002E-14
1.133377514517288E-14
1.132996768852612E-14
1.132511578437870E-14
1.131880755208927E-14
1.131401209068783E-14
1.131091961767398E-14
1.130456732361959E-14
1.129971818963229E-14
1.129180274936844E-14
1.128607960366580E-14
1.127764459458759E-14
1.127621808197953E-14
1.127140178995663E-14
1.126440133717397E-14
1.126120391884316E-14
1.125716636368598E-14
1.125161289089737E-14
1.124865816539974E-14
1.124123594247354E-14
1.123895261781895E-14
1.123279085557446E-14
1.122850150124172E-14
1.121985970027990E-14
1.121640762450962E-14
1.121029970335448E-14
1.120220249461774E-14
1.119714073499403E-14
1.119071331246920E-14
1.118645922692200E-14
1.118292728239181E-14
1.117811952787364E-14
1.117049327341039E-14
1.116979233059154E-14
1.116175185498747E-14
1.116037718996458E-14
1.115152037888759E-14
1.114945688767409E-14
1.113723843886688E-14
1.113388372182103E-14
1.112229900425336E-14
1.111783293047044E-14
1.111644362819385E-14
1.111427706820699E-14
1.110772572680314E-14
1.110543946117182E-14
1.109660231744983E-14
1.109169594366579E-14
1.109080013322132E-14
1.108640888543404E-14
1.108291091363311E-14
1.107876222734696E-14
1.107144737506215E-14
1.105975320817952E-14
1.105773029400415E-14
1.105476616714438E-14
1.105270772561215E-14
1.105037610528122E-14
1.104508637468118E-14
1.104115637208101E-14
1.103084735561981E-14
1.102361848227971E-14
1.102065468549556E-14
1.101580406450071E-14
1.101384072719640E-14
1.100592982037809E-14
1.099817843316592E-14
1.099588676192491E-14
1.098928684946445E-14
1.098357609684292E-14
1.097427018834937E-14
1.097209738488787E-14
1.096957579223303E-14
1.096269307733202E-14
1.095685778546138E-14
1.095141294242878E-14
1.094872807789487E-14
1.093804398981154E-14
1.093529176712127E-14
1.093195651260181E-14
1.092982869594611E-14
1.091765983886453E-14
1.091401950470547E-14
1.090784110591995E-14
1.090341193500613E-14
1.089976395599480E-14
1.089418283029741E-14
1.089197338370714E-14
1.088950245186818E-14
1.088081717190668E-14
1.087827281070596E-14
1.087538039310561E-14
1.087046568728373E-14
1.086494126426750E-14
1.085810464768606E-14
1.085422382751468E-14
1.085166483549598E-14
1.084492224440367E-14
1.084167237988978E-14
1.083656768988647E-14
1.082945665748778E-14
1.082046832792002E-14
1.082015951039191E-14
1.080852089989922E-14
1.080675598501144E-14
1.080414585126916E-14
1.079759637411504E-14
1.079288328560383E-14
1.079042639410291E-14
1.078179438668877E-14
1.077639150694706E-14
1.076994805435878E-14
1.076366236499913E-14
1.076255998798245E-14
1.075327796240759E-14
1.074895855291695E-14
1.074539156090751E-14
1.073765773418830E-14
1.073586104883669E-14
1.073076415067999E-14
1.072891400037740E-14
1.072333598421280E-14
1.071969230907163E-14
1.071202145081143E-14
1.070552253170532E-14
1.069866023569478E-14
1.069688238722893E-14
1.069149028054614E-14
1.068404877232949E-14
1.067830109176613E-14
1.067390351459954E-14
1.067172215132754E-14
1.066757407900658E-14
1.066003252006761E-14
1.065564750017559E-14
1.064976795390057E-14
1.064639525099515E-14
1.064328322606352E-14
1.063602341009158E-14
1.063069955505504E-14
1.062922345712956E-14
1.062781938346110E-14
1.062058652628429E-14
1.061595881575580E-14
1.060958152139100E-14
1.060416632095786E-14
1.059813947978798E-14
1.058530405699878E-14
1.058280551936707E-14
1.057836691672130E-14
1.057279055326492E-14
1.056684305478658E-14
1.056431776234235E-14
1.056263699887945E-14
1.055079507835693E-14
1.054728718366838E-14
1.054278420349852E-14
1.054231777366624E-14
1.053513528470915E-14
1.053075690854072E-14
1.051756826217151E-14
1.051389869881008E-14
1.050971700827934E-14
1.050834229715430E-14
1.050321462223082E-14
1.049924342557476E-14
1.048943297989299E-14
1.048708001946656E-14
1.048256181872781E-14
1.047704525887754E-14
1.047526410477661E-14
1.047022748875806E-14
1.046854690539752E-14
1.046074294339006E-14
1.045501617362330E-14
1.045275798170184E-14
1.044851570806462E-14
1.044595101509877E-14
1.044367992531927E-14
1.043030187260634E-14
1.042329664230968E-14
1.041940985296850E-14
1.041392148420138E-14
1.040799676535194E-14
1.040484571643642E-14
1.040035330096599E-14
1.039088604927035E-14
1.038781024507507E-14
1.037988547435313E-14
1.037487794990357E-14
1.037119644034832E-14
1.036986763824231E-14
1.036750608661698E-14
1.036535213919947E-14
1.036248272236088E-14
1.035241715991825E-14
1.034962794328075E-14
1.034540339187403E-14
1.033675120892457E-14
1.033271330547639E-14
1.032936033661776E-14
1.032730133021524E-14
1.031462939636132E-14
1.031234041740662E-14
1.030766427166462E-14
1.030489161954366E-14
1.029855047954350E-14
1.028823426648218E-14
1.028653996115444E-14
1.027892761529879E-14
1.027322744410612E-14
1.026800622157941E-14
1.026526116252693E-14
1.025399497040157E-14
1.025149589816535E-14
1.024920164932534E-14
1.024630780906590E-14
1.024365939954378E-14
1.024036178336430E-14
1.023277589243861E-14
1.022755367485268E-14
1.022289541982970E-14
1.021836025340072E-14
1.021611076374151E-14
1.021443808999380E-14
1.020860391301485E-14
1.020229048685627E-14
1.020084965998710E-14
1.019496830650177E-14
1.019079377368344E-14
1.018257560927801E-14
1.018188812911919E-14
1.017668810190647E-14
1.016934213356885E-14
1.016694882759675E-14
1.016408340975916E-14
1.016123046922826E-14
1.014910312201541E-14
1.014569130240262E-14
1.013889239775494E-14
1.013414742633938E-14
1.013021993617122E-14
1.012815832705390E-14
1.012591622884821E-14
1.012036995061852E-14
1.011606280855355E-14
1.011046280526080E-14
1.010674162537187E-14
1.010435058747721E-14
1.009849601721565E-14
1.009457491922418E-14
1.008603894239027E-14
1.008459084657791E-14
1.007759231806160E-14
1.007243597867723E-14
1.007088823363594E-14
1.006464454855614E-14
1.006028780562120E-14
1.005181507992535E-14
1.004754576790516E-14
1.003993034698772E-14
1.003516440729963E-14
1.003338579887373E-14
1.002737435935210E-14
1.002481068843688E-14
1.001651560428902E-14
1.001147728299021E-14
1.000670915285078E-14
1.000481830956161E-14
9.999613679505192E-15
9.994422650500741E-15
9.988791428560430E-15
9.986150853567701E-15
9.983485155920718E-15
9.974477811319199E-15
9.971036319226344E-15
9.964074521235136E-15
9.959614471086857E-15
9.958509527415464E-15
9.952091489680522E-15
9.949070825647288E-15
9.941273263933119E-15
9.938768330086611E-15
9.936843468301346E-15
9.924657795767942E-15
9.921925302369032E-15
9.914848511121639E-15
9.913111309279060E-15
9.910968149087572E-15
9.898722087543882E-15
9.894506006776997E-15
9.890746421202966E-15
9.885898198875808E-15
9.877994628098808E-15
9.876014063902124E-15
9.873663112013783E-15
9.867522912418701E-15
9.862832827205996E-15
9.858687827592169E-15
9.858508316009538E-15
9.855097920669800E-15
9.849772942005179E-15
9.841523937210655E-15
9.839105329365632E-15
9.832564735594619E-15
9.830156826294111E-15
9.822755868433660E-15
9.819347763883950E-15
9.815477138829778E-15
9.812710622031496E-15
9.810831914226573E-15
9.800882297597102E-15
9.799346966144647E-15
9.795345389316176E-15
9.790692878189957E-15
9.782375504162810E-15
9.776073758772815E-15
9.772174268899093E-15
9.769037638501722E-15
9.766165446006294E-15
9.759072281675858E-15
9.754736904712510E-15
9.751835869727017E-15
9.749063314532909E-15
9.741718933125511E-15
9.737845242806988E-15
9.733904025162616E-15
9.729161978230617E-15
9.722894996703635E-15
9.720316011901183E-15
9.717450228160233E-15
9.708916742790365E-15
9.701099388120509E-15
9.696808792096497E-15
9.696095448219353E-15
9.692090425242216E-15
9.683466149007654E-15
9.677648932967280E-15
9.675116201917431E-15
9.671619378610990E-15
9.664101982485942E-15
9.660579010973781E-15
9.658755814925871E-15
9.654409542431506E-15
9.647018707844467E-15
9.642523847051040E-15
9.637735611562055E-15
9.636639247585207E-15
9.629526051594196E-15
9.628586874563959E-15
9.621691898158732E-15
9.615550250034761E-15
9.610745136645757E-15
9.606051435068378E-15
9.601888162789026E-15
9.594441339173194E-15
9.589282921904264E-15
9.587585168930353E-15
9.586400787818135E-15
9.578965761995208E-15
9.574722006508207E-15
9.574372861671456E-15
9.562155328292090E-15
9.557542331920038E-15
9.556160455209730E-15
9.552784864666161E-15
9.551375994388202E-15
9.544733148937924E-15
9.537741889945836E-15
9.535749933674738E-15
9.528949058481782E-15
9.520139485421589E-15
9.518148163431738E-15
9.514945009200705E-15
9.511410126237666E-15
9.510261843202861E-15
9.502651241147762E-15
9.493687693479162E-15
9.491042641739867E-15
9.487091862594716E-15
9.485022993629894E-15
9.482435873492487E-15
9.474279861526663E-15
9.468886177236664E-15
9.468050493640377E-15
9.461145432773179E-15
9.452726995155094E-15
9.448629041690741E-15
9.444752141424591E-15
9.439528089054822E-15
9.430862615144605E-15
9.428971051238576E-15
9.426959352491769E-15
9.421666440075714E-15
9.417997817587995E-15
9.413509041421633E-15
9.411138563102771E-15
9.404211784097030E-15
9.400135336037650E-15
9.397426562908433E-15
9.390702027606444E-15
9.390296755916309E-15
9.387296332516361E-15
9.383506838747133E-15
9.381693766141438E-15
9.372822146464457E-15
9.368398745096327E-15
9.361677482348303E-15
9.358746254451071E-15
9.352375366810732E-15
9.349184779638758E-15
9.340369599244465E-15
9.338577708489607E-15
9.335536915083394E-15
9.334595392277347E-15
9.330164852143799E-15
9.324227942209435E-15
9.316366436944138E-15
9.312870438763241E-15
9.306988567887930E-15
9.305876536000069E-15
9.299683366813575E-15
9.298653158276323E-15
9.292426654282686E-15
9.288386396149041E-15
9.281429246859298E-15
9.279221586663573E-15
9.273628935183224E-15
9.269296415211054E-15
9.265700078130517E-15
9.259309318926742E-15
9.250780703952043E-15
9.249069756815910E-15
9.247808713200623E-15
9.241753936782634E-15
9.235976435064032E-15
9.234408577526137E-15
9.228984576355057E-15
9.222385476426642E-15
9.219074975085658E-15
9.212137953091294E-15
9.208897418495586E-15
9.201082027357253E-15
9.198743159564516E-15
9.193955382696337E-15
9.187008185979473E-15
9.184999639822681E-15
9.180904599240170E-15
9.175737480678279E-15
9.173885640982037E-15
9.171576163794974E-15
9.166267430648564E-15
9.162279849831306E-15
9.157579804000332E-15
9.155454230085965E-15
9.147004323351552E-15
9.144690768690856E-15
9.138341986002851E-15
9.132742335037086E-15
9.129543332418624E-15
9.122483629164602E-15
9.119419560258885E-15
9.112217654231693E-15
9.109229128058052E-15
9.108101420689623E-15
9.104388074803091E-15
9.099551879057698E-15
9.096734906499614E-15
9.094760562040409E-15
9.084616696125082E-15
9.080451269070572E-15
9.079304867217066E-15
9.075393830305619E-15
9.070253505454247E-15
9.068435947711966E-15
9.061638030053669E-15
9.060255644673712E-15
9.052686949735038E-15
9.052060759456310E-15
9.045119589396111E-15
9.039512576336667E-15
9.034775075323286E-15
9.032568932442284E-15
9.025789962340531E-15
9.023552693270903E-15
9.018821687754619E-15
9.013065407522142E-15
9.012741578354860E-15
9.008811797699070E-15
9.000107384353057E-15
8.997613401265784E-15
8.994510217437026E-15
8.989757355035679E-15
8.982109973508010E-15
8.977716408996246E-15
8.972923176795323E-15
8.966090023919470E-15
8.962888966925110E-15
8.962510332832463E-15
8.953810122551046E-15
8.951211517433082E-15
8.942289690311851E-15
8.936479874381339E-15
8.933147050610436E-15
8.929726745237393E-15
8.925084767338039E-15
8.918758962536914E-15
8.914394586878559E-15
8.910958120135840E-15
8.906822284105716E-15
8.902269318819284E-15
8.895843084028390E-15
8.891201612611616E-15
8.890396307624819E-15
8.887754399768844E-15
8.883362645359565E-15
8.878121496071714E-15
8.874751678574595E-15
8.871909099115093E-15
8.865312154077588E-15
8.860702209667671E-15
8.858466937322328E-15
8.847989612423417E-15
8.846454724205193E-15
8.839435473921555E-15
8.837079437152432E-15
8.834408994612202E-15
8.830697097829233E-15
8.823053015337587E-15
8.818863260018557E-15
8.815377511437539E-15
8.810633127730649E-15
8.806428531968950E-15
8.802982227488159E-15
8.800281983831760E-15
8.794666949209888E-15
8.792208799993078E-15
8.787113610043048E-15
8.782744733742446E-15
8.777972042528817E-15
8.777117324655437E-15
8.772160167176808E-15
8.768369348947267E-15
8.762163080298015E-15
8.759009741419978E-15
8.752390173494115E-15
8.742339284370737E-15
8.738788609302527E-15
8.737101540458166E-15
8.732344204873102E-15
8.728168108834835E-15
8.726834856823588E-15
8.721861326203614E-15
8.717772082337532E-15
8.713824339596596E-15
8.712447275299386E-15
8.705046121452237E-15
8.702026052621501E-15
8.696251325571319E-15
8.694631222391632E-15
8.691118029183252E-15
8.687244636169013E-15
8.684649037858862E-15
8.676165353205789E-15
8.672564758107082E-15
8.670568465866122E-15
8.666012787528052E-15
8.660200128454531E-15
8.651749737508173E-15
8.647640134878493E-15
8.644227584720407E-15
8.640733378796724E-15
8.639287879370732E-15
8.635964647425247E-15
8.627054351684512E-15
8.625542098373346E-15
8.622360951844738E-15
8.618203879253165E-15
8.610118842408274E-15
8.603665962200400E-15
8.599292661562780E-15
8.597997314535979E-15
8.596282433139674E-15
8.590005417394847E-15
8.584284635051283E-15
8.581752842621373E-15
8.575443259758097E-15
8.570785208117255E-15
8.569058764375277E-15
8.561881340989630E-15
8.560231395983009E-15
8.553312272723396E-15
8.552389282363138E-15
8.545024275482497E-15
8.541512750167309E-15
8.537584675724174E-15
8.531915849438981E-15
8.529355060256836E-15
8.524959543590322E-15
8.518171599850773E-15
8.513657289716166E-15
8.511142004322681E-15
8.509605602522390E-15
8.506318664343407E-15
8.501958080619015E-15
8.494322301999131E-15
8.490230485633906E-15
8.484428235464430E-15
8.482216832697138E-15
8.477705704482977E-15
8.476924735175674E-15
8.472714958002364E-15
8.466884676499127E-15
8.461279195713877E-15
8.458705441706365E-15
8.453366902400718E-15
8.445742618730924E-15
8.443311443276741E-15
8.441455810677598E-15
8.436875750303542E-15
8.433352512206066E-15
8.430843545647187E-15
8.425607057510793E-15
8.421859780681721E-15
8.418753781864576E-15
8.415334981118361E-15
8.411016381204760E-15
8.405938503492538E-15
8.404973381657204E-15
8.394953210899140E-15
8.391030396003981E-15
8.386752491237329E-15
8.383721416131713E-15
8.379902127038553E-15
8.376069100644519E-15
8.372176695085685E-15
8.364476801479290E-15
8.361490153221312E-15
8.359362430702657E-15
8.356889402099779E-15
8.354599091962683E-15
8.344756994501079E-15
8.340720767765304E-15
8.339086421731090E-15
8.332079814014938E-15
8.329035523770076E-15
8.326722796392521E-15
8.324327358154267E-15
8.314957753257578E-15
8.306832251430546E-15
8.302465109570659E-15
8.300314040891792E-15
8.293931201789510E-15
8.292002444554035E-15
8.289795487224065E-15
8.287418336236898E-15
8.283124773759968E-15
8.275903676739178E-15
8.274848922429289E-15
8.272772672859394E-15
8.263082622264826E-15
8.261463100033924E-15
8.257220901922037E-15
8.250968764486806E-15
8.245040265004093E-15
8.244760351196111E-15
8.241914247299282E-15
8.233841894094473E-15
8.231975604426951E-15
8.227260576174571E-15
8.222078836887361E-15
8.220390657397412E-15
8.219325447523258E-15
8.213236013383585E-15
8.209726062499196E-15
8.205628454512969E-15
8.200012366638878E-15
8.197283775418457E-15
8.190745384009823E-15
8.186341037033244E-15
8.180317312587559E-15
8.175719533708279E-15
8.171824779570400E-15
8.165043712464604E-15
8.160357531267152E-15
8.155568230958382E-15
8.150885638494047E-15
8.147998499921139E-15
8.144601575134743E-15
8.142022622724499E-15
8.138860486920325E-15
8.133827412522237E-15
8.128156752098073E-15
8.126136194996098E-15
8.124474345398704E-15
8.117127402815453E-15
8.112717216752526E-15
8.110293661780366E-15
8.106677309439393E-15
8.101196970589889E-15
8.096737248901168E-15
8.093549874167516E-15
8.091049275677974E-15
8.083388487176081E-15
8.080844149865983E-15
8.074094555074840E-15
8.071618399594957E-15
8.068698903008813E-15
8.060312503872914E-15
8.057847415743454E-15
8.052541202489446E-15
8.048454541324042E-15
8.046444155448597E-15
8.038054175045810E-15
8.035671587089762E-15
8.034630700647307E-15
8.033583895664424E-15
8.031133727301309E-15
8.029193720090757E-15
8.020133053181495E-15
8.014513284193960E-15
8.010731561368882E-15
8.006214589053871E-15
8.001926640221035E-15
7.996465570753016E-15
7.993751242785798E-15
7.990996532404329E-15
7.988655882776339E-15
7.986234487127381E-15
7.976445564056461E-15
7.972377547784245E-15
7.968355903197290E-15
7.957672805019188E-15
7.956997782124899E-15
7.952124778844579E-15
7.951077837000832E-15
7.945640647802978E-15
7.943162672424426E-15
7.941374013798394E-15
7.933983589621178E-15
7.927935042489928E-15
7.927018328118644E-15
7.923144163264790E-15
7.920698009297008E-15
7.916237841383886E-15
7.913201100337603E-15
7.907215558863408E-15
7.902950789528288E-15
7.896801082414069E-15
7.894437977459821E-15
7.890712543851378E-15
7.886242480318442E-15
7.881580064581338E-15
7.875036781113480E-15
7.870934453670809E-15
7.868918145118538E-15
7.866666078307852E-15
7.860756376774840E-15
7.855619507861489E-15
7.850291211191936E-15
7.846510861220188E-15
7.843457545519529E-15
7.840280661662043E-15
7.837745128539402E-15
7.833993949982194E-15
7.831788327263594E-15
7.828624895687935E-15
7.819929923795855E-15
7.818822780002386E-15
7.817858808227296E-15
7.812939804933245E-15
7.804797330952415E-15
7.802504080603525E-15
7.796568764767616E-15
7.792070506718214E-15
7.788101304516235E-15
7.786121828910555E-15
7.782488063719435E-15
7.778598439362341E-15
7.775399009143663E-15
7.773721308318431E-15
7.767073628984843E-15
7.763021838433461E-15
7.761012201670947E-15
7.756649380241474E-15
7.750146104263955E-15
7.747750002280533E-15
7.741934971643259E-15
7.739522697728740E-15
7.733832240239210E-15
7.728072913699241E-15
7.722674619373899E-15
7.718925107722622E-15
7.716736628970372E-15
7.710956627472983E-15
7.707997727238825E-15
7.705514091850749E-15
7.700733849787342E-15
7.694785430350634E-15
7.688558478469279E-15
7.682620431391817E-15
7.682184144553133E-15
7.678306345264549E-15
7.672629106707244E-15
7.670478421933646E-15
7.667764779730543E-15
7.660574670865722E-15
7.658883973509990E-15
7.654984449400028E-15
7.653508448326138E-15
7.645935113390903E-15
7.643874156161773E-15
7.636834496813933E-15
7.634376016021187E-15
7.629920543396956E-15
7.627809040727697E-15
7.623951307075518E-15
7.620717067368539E-15
7.615588413041534E-15
7.613360972104590E-15
7.611179574525306E-15
7.604778373114869E-15
7.603187393022042E-15
7.598853563137215E-15
7.593497558307959E-15
7.592275765606833E-15
7.585609923395632E-15
7.580917956218926E-15
7.578687014795029E-15
7.571883848616872E-15
7.568670045326415E-15
7.562961889930009E-15
7.559884289881081E-15
7.556139463158563E-15
7.553805701087122E-15
7.549544502077178E-15
7.546895931074811E-15
7.539483506608133E-15
7.538191556457768E-15
7.532697990647657E-15
7.529175595051246E-15
7.527724165787969E-15
7.526056470285773E-15
7.519787138965726E-15
7.515566031197121E-15
7.506431177700010E-15
7.504110843454822E-15
7.502276224341614E-15
7.497289867366519E-15
7.495598827511715E-15
7.488885441635809E-15
7.485619403959597E-15
7.478770652365340E-15
7.476281385005585E-15
7.472310342088045E-15
7.470631688561571E-15
7.461204619149937E-15
7.458054985018088E-15
7.453600127797183E-15
7.448408909412674E-15
7.444945544657973E-15
7.443411268212079E-15
7.438223417288378E-15
7.434914185890009E-15
7.430516233296099E-15
7.426232431200094E-15
7.423117892396717E-15
7.420879080685224E-15
7.418093086646441E-15
7.417077736441261E-15
7.412279711140505E-15
7.408249338890710E-15
7.405937273638882E-15
7.400202562875299E-15
7.390478370513676E-15
7.387057131140520E-15
7.385055277185260E-15
7.383704214122224E-15
7.379385605725921E-15
7.378274741920101E-15
7.372924593124157E-15
7.371306643550904E-15
7.365089580522702E-15
7.358082326463344E-15
7.354236460379006E-15
7.353264524767639E-15
7.351491976999580E-15
7.343009604973954E-15
7.338456421523064E-15
7.337616730401821E-15
7.332219624430885E-15
7.329543339247112E-15
7.324996633215855E-15
7.321144150359618E-15
7.318285624161729E-15
7.313941937872287E-15
7.307338991129461E-15
7.304582570007169E-15
7.299825422126882E-15
7.296099711353455E-15
7.293052443759029E-15
7.290242990117566E-15
7.286685663043449E-15
7.285094319256654E-15
7.280197972042290E-15
7.273219417324228E-15
7.270579728610657E-15
7.267486657118892E-15
7.261155152022358E-15
7.257510162134049E-15
7.254620376499621E-15
7.251155978833891E-15
7.248697443954027E-15
7.246624280614520E-15
7.241368437572136E-15
7.237083786240151E-15
7.228852673342386E-15
7.225626829190540E-15
7.222022877800451E-15
7.220843440912833E-15
7.217099816853951E-15
7.210983166233579E-15
7.204948309354826E-15
7.203516862942968E-15
7.196772061770004E-15
7.195844942485035E-15
7.191347991612548E-15
7.188182777045132E-15
7.183271576711946E-15
7.179672199410571E-15
7.177743161733222E-15
7.176382358376282E-15
7.166631218017940E-15
7.164721400876437E-15
7.157803029591355E-15
7.156479707731918E-15
7.151529867482359E-15
7.147647966480996E-15
7.143477410741119E-15
7.140553518139492E-15
7.136197789250435E-15
7.134506551560389E-15
7.126358764715958E-15
7.124689454725956E-15
7.121950880690575E-15
7.115001119648228E-15
7.110830540342146E-15
7.107665877479960E-15
7.099141357385897E-15
7.097981655194089E-15
7.091558829537722E-15
7.088926837633784E-15
7.087176046382883E-15
7.084481316228016E-15
7.079849726530487E-15
7.075617989991258E-15
7.074565327501308E-15
7.069407790959304E-15
7.067632009479486E-15
7.063720463029981E-15
7.058110216727070E-15
7.052525650423387E-15
7.047056040914689E-15
7.043021888656581E-15
7.038422681223910E-15
7.037249730979967E-15
7.034780383070084E-15
7.030611534072139E-15
7.025055219368566E-15
7.019936176790845E-15
7.015733004620766E-15
7.013836808520724E-15
7.011008780191518E-15
7.009361395795557E-15
7.004482412534026E-15
6.998072075846706E-15
6.994103397994993E-15
6.991052263646754E-15
6.989047410273632E-15
6.984281983345584E-15
6.981797838340108E-15
6.980383550790280E-15
6.975812328474963E-15
6.969802658366186E-15
6.962293030465301E-15
6.958573971682584E-15
6.957206132542092E-15
6.953824741703071E-15
6.952548636672010E-15
6.948705253308098E-15
6.942000061687341E-15
6.939458600242386E-15
6.933982732361385E-15
6.932743667263191E-15
6.926906077177923E-15
6.925508254273911E-15
6.921200241861919E-15
6.916054027431038E-15
6.911306749150497E-15
6.908525225040108E-15
6.904460421053510E-15
6.899578256692196E-15
6.898181447929028E-15
6.896668916371620E-15
6.885339806180736E-15
6.881439929316013E-15
6.880123626468992E-15
6.878228241937030E-15
6.875925361925114E-15
6.875245365077118E-15
6.868192929400046E-15
6.865283754969927E-15
6.861092304459629E-15
6.858703795262450E-15
6.854740455603351E-15
6.851317800966208E-15
6.846664484118074E-15
6.843394960009977E-15
6.839368668387078E-15
6.834719857299910E-15
6.831113091890945E-15
6.825029235305052E-15
6.821179410173942E-15
6.817926867985224E-15
6.817825757996537E-15
6.809345272695345E-15
6.800646878359395E-15
6.797077879514678E-15
6.796906059821214E-15
6.792164369676344E-15
6.787754873462078E-15
6.780970429423606E-15
6.779145971927288E-15
6.778214440080218E-15
6.774463852795914E-15
6.766498551641801E-15
6.764148112097051E-15
6.761133594293121E-15
6.754451765548603E-15
6.749019950580889E-15
6.748011547760560E-15
6.742497445257520E-15
6.740141153962241E-15
6.738607113460641E-15
6.735813471843180E-15
6.732262896276714E-15
6.730187762076075E-15
6.726038507394179E-15
6.718791275230525E-15
6.716611361411891E-15
6.713142292498689E-15
6.710026678899354E-15
6.703935525522368E-15
6.702617135041912E-15
6.700291610795335E-15
6.695557552146374E-15
6.691710267505290E-15
6.689034618515903E-15
6.682923456308501E-15
6.679424145314330E-15
6.673922953146198E-15
6.669801209892592E-15
6.663211393689933E-15
6.658170488293921E-15
6.656411846538445E-15
6.654713436807849E-15
6.650170528791745E-15
6.644831452074259E-15
6.642388773034540E-15
6.642263335619255E-15
6.638337156746287E-15
6.634497720376646E-15
6.629078496426120E-15
6.626634932225684E-15
6.623953669254832E-15
6.617990584294208E-15
6.614809611905542E-15
6.607558361989655E-15
6.605883772517864E-15
6.602146155720502E-15
6.601092535416380E-15
6.597461898112744E-15
6.593486775095246E-15
6.587440253357148E-15
6.586947179756360E-15
6.585305217656405E-15
6.578030865206932E-15
6.573492780482592E-15
6.571553869153240E-15
6.566629451305068E-15
6.564938937208321E-15
6.560183837840913E-15
6.557847030784848E-15
6.552396639051312E-15
6.548959466639145E-15
6.544853497753129E-15
6.537258335290769E-15
6.534616562035047E-15
6.532282364860773E-15
6.529633425358356E-15
6.526787190916698E-15
6.523398231422805E-15
6.514803636893038E-15
6.511968283995582E-15
6.507020217645899E-15
6.504230979512213E-15
6.502688223628996E-15
6.498293612665377E-15
6.493716792540182E-15
6.491670551632355E-15
6.486864998111957E-15
6.483622656604548E-15
6.479521425722872E-15
6.478140240233230E-15
6.474207115933306E-15
6.467237311213563E-15
6.465265240908447E-15
6.462599083852238E-15
6.459286195343443E-15
6.453156885605540E-15
6.446789291824918E-15
6.443914909284925E-15
6.437236221695776E-15
6.436275537793583E-15
6.430972658370302E-15
6.430258300009446E-15
6.422712608476465E-15
6.420184729241359E-15
6.417288916613201E-15
6.415147438583823E-15
6.408753140542455E-15
6.406201653029332E-15
6.402799869937742E-15
6.395291587149680E-15
6.393659547819238E-15
6.391938104514891E-15
6.389806330589440E-15
6.386995754515653E-15
6.385903824965730E-15
6.379439936058560E-15
6.375652013340468E-15
6.373255732100784E-15
6.367277192031314E-15
6.363711149454388E-15
6.362305012300951E-15
6.357909502154640E-15
6.356153062705619E-15
6.352474481303524E-15
6.341188660435089E-15
6.340442329450818E-15
6.336995612753014E-15
6.334169115521859E-15
6.331687747232453E-15
6.326737532754053E-15
6.322613320967612E-15
6.321563837078479E-15
6.315958546409651E-15
6.309985835801064E-15
6.305912932206648E-15
6.304750187461355E-15
6.299838128564779E-15
6.296123032332911E-15
6.291998273461182E-15
6.287907107853521E-15
6.282665922613771E-15
6.276913602836067E-15
6.274221527340225E-15
6.272913479040139E-15
6.268163679065781E-15
6.266213925207599E-15
6.262974755939214E-15
6.256666577858952E-15
6.250601857203803E-15
6.247494320399757E-15
6.245842520213370E-15
6.241784818839709E-15
6.238068738875368E-15
6.230452638709035E-15
6.228920154506780E-15
6.224445576500954E-15
6.222834944834811E-15
6.217533882867886E-15
6.215149645816786E-15
6.210475796012889E-15
6.201599185585288E-15
6.200650381123800E-15
6.198009947687651E-15
6.194679997217254E-15
6.188391122489331E-15
6.186346660232999E-15
6.183135591897906E-15
6.179255195771879E-15
6.177355941634931E-15
6.168595114448375E-15
6.166423384192815E-15
6.165044352328139E-15
6.159908681991319E-15
6.154562849288155E-15
6.152538556403891E-15
6.148364656532531E-15
6.146351290409393E-15
6.142108402535612E-15
6.138771235396159E-15
6.134480576956793E-15
6.133429374263396E-15
6.131753921432754E-15
6.127532887057874E-15
6.124629972922851E-15
6.116263613255103E-15
6.114833031235506E-15
6.112074188470800E-15
6.106133788300641E-15
6.101676354812934E-15
6.097888316537296E-15
6.096453177308400E-15
6.090084171925609E-15
6.088518332692763E-15
6.085826709364261E-15
6.081829639408507E-15
6.079975578667059E-15
6.072614462735895E-15
6.066495022832224E-15
6.061322993641630E-15
6.058556277484034E-15
6.056678275229562E-15
6.052378233637608E-15
6.050300314833562E-15
6.047656052933861E-15
6.042105237059791E-15
6.036464129856405E-15
6.035010519747311E-15
6.031523732226350E-15
6.027502113654801E-15
6.023802142952735E-15
6.019951659171577E-15
6.015971653844845E-15
6.014515823675595E-15
6.009952339961428E-15
6.003677914335210E-15
6.002262944984386E-15
5.998344803451520E-15
5.996607157501854E-15
5.988841951265088E-15
5.985320836086155E-15
5.980878459331768E-15
5.979209532438483E-15
5.975668995788446E-15
5.971171672908741E-15
5.969641228654767E-15
5.964609092327556E-15
5.963158712658460E-15
5.959910625973006E-15
5.951861532606003E-15
5.950561168565446E-15
5.946393541547776E-15
5.941081968755858E-15
5.939727940804302E-15
5.933695410863311E-15
5.932351200250079E-15
5.929539939001839E-15
5.926374489985012E-15
5.918096430107327E-15
5.917068665104332E-15
5.913485867422593E-15
5.904847244264654E-15
5.901278992841385E-15
5.900216963040688E-15
5.897236498683840E-15
5.895936905638038E-15
5.890399528910963E-15
5.888913196982526E-15
5.882392634797847E-15
5.882296616902532E-15
5.878909921819086E-15
5.876833787558601E-15
5.871977672071191E-15
5.869694787999708E-15
5.865793560026863E-15
5.860183159964433E-15
5.857828838297555E-15
5.857155723018167E-15
5.848331894280316E-15
5.846265353062484E-15
5.843845652708154E-15
5.835618869051041E-15
5.830714730460452E-15
5.828858496185617E-15
5.823960947624607E-15
5.820850008406027E-15
5.818005557533055E-15
5.815632308457968E-15
5.811885067412011E-15
5.810076345527201E-15
5.807850643282114E-15
5.800586383566636E-15
5.795348160244444E-15
5.792260312278733E-15
5.791364478685768E-15
5.786175352772787E-15
5.780718379147226E-15
5.776431078267813E-15
5.773147905480174E-15
5.769017351695701E-15
5.764967039993239E-15
5.761370056950729E-15
5.757110146662024E-15
5.754669204711593E-15
5.749394802877277E-15
5.746473506529936E-15
5.745411076921680E-15
5.743905093488634E-15
5.741336739339390E-15
5.736803079683618E-15
5.735237233281107E-15
5.731136617929712E-15
5.725875536853009E-15
5.723874993427899E-15
5.718786993298179E-15
5.714832853885052E-15
5.712207297451508E-15
5.704026268062421E-15
5.700648500863094E-15
5.699432065198036E-15
5.698097541339323E-15
5.690621467168784E-15
5.686990429373739E-15
5.681812479287668E-15
5.680079714547749E-15
5.676575115703865E-15
5.673464637987842E-15
5.668065749220985E-15
5.666325505024406E-15
5.663715706781063E-15
5.660611347602783E-15
5.658537978752967E-15
5.652417656656145E-15
5.648285447491274E-15
5.643803464043819E-15
5.641368790401312E-15
5.635426503458879E-15
5.633865412708758E-15
5.628754314595899E-15
5.626090858289052E-15
5.624355629630298E-15
5.617811772207352E-15
5.616985677366127E-15
5.612501750976843E-15
5.609586389724516E-15
5.604758004610932E-15
5.602149583207375E-15
5.598058146019380E-15
5.590391870490243E-15
5.586812060447948E-15
5.583786163448756E-15
5.580616034829990E-15
5.578864867022895E-15
5.573098202871866E-15
5.569065739846340E-15
5.567520255948743E-15
5.564911296464538E-15
5.562506753156386E-15
5.559593079144632E-15
5.555076902649797E-15
5.552956450543238E-15
5.547236443063963E-15
5.544969666881820E-15
5.541948124145230E-15
5.538181487362428E-15
5.532109308997329E-15
5.529096033948432E-15
5.523363006490743E-15
5.518821148047114E-15
5.514480749760569E-15
5.512542007552147E-15
5.509818456776171E-15
5.506571378088126E-15
5.503488115565314E-15
5.500711935552666E-15
5.496325693356905E-15
5.495042072109061E-15
5.489495236891617E-15
5.483224619939897E-15
5.481047308322427E-15
5.475807752220382E-15
5.472664903676892E-15
5.468877388332561E-15
5.466044231075150E-15
5.460696947611294E-15
5.458801355774360E-15
5.457206739029662E-15
5.452686708446872E-15
5.449074476933929E-15
5.445241913387619E-15
5.443702014201165E-15
5.439300226024455E-15
5.437733515547351E-15
5.434386779083491E-15
5.430475737610215E-15
5.428171519481773E-15
5.421262072535589E-15
5.417019069234418E-15
5.413938289511214E-15
5.411360385198680E-15
5.410211783325331E-15
5.403665335745399E-15
5.402440092118908E-15
5.396758892409602E-15
5.394258880124761E-15
5.389735377895162E-15
5.383207450605512E-15
5.379950775191154E-15
5.377138081478870E-15
5.372995136261600E-15
5.371681571200041E-15
5.366993489447746E-15
5.365737791050614E-15
5.362633095570538E-15
5.357746296034002E-15
5.351801132072979E-15
5.350618793146428E-15
5.347963206628474E-15
5.342335389631527E-15
5.337331185596795E-15
5.335119079433648E-15
5.332358468443404E-15
5.328452499663098E-15
5.319678655660080E-15
5.318999201923250E-15
5.315429478191712E-15
5.312567818564933E-15
5.307190552916550E-15
5.303117067787295E-15
5.299996651748770E-15
5.295520811125753E-15
5.292459196719657E-15
5.291114806234101E-15
5.286469871485399E-15
5.282140162424909E-15
5.278252307135485E-15
5.276187146619013E-15
5.274587369517975E-15
5.271208836626218E-15
5.267382853214353E-15
5.258167456123206E-15
5.255483294288321E-15
5.254888424737205E-15
5.250327376384844E-15
5.249280539431912E-15
5.243945402330464E-15
5.239491744869922E-15
5.234162499807170E-15
5.231626547758115E-15
5.230061027908594E-15
5.227198414455012E-15
5.226213481251744E-15
5.223599354804314E-15
5.218304898378691E-15
5.215468427371451E-15
5.210488245297512E-15
5.206669783613929E-15
5.205638100357491E-15
5.202375925527514E-15
5.197651982697375E-15
5.195789050504506E-15
5.192097183899446E-15
5.187717003657691E-15
5.183805222222875E-15
5.180896903268088E-15
5.176919013124532E-15
5.171953424392792E-15
5.167757995870381E-15
5.165731964648090E-15
5.163489932929944E-15
5.157800556718002E-15
5.153142536405781E-15
5.148260124387112E-15
5.144380787574900E-15
5.142035794570515E-15
5.139281711857111E-15
5.133987037808968E-15
5.132845550591651E-15
5.131966450239573E-15
5.128110157276554E-15
5.126141781481223E-15
5.121130153261476E-15
5.117027176578677E-15
5.110295583293388E-15
5.106436653965637E-15
5.103907853958671E-15
5.099799838700623E-15
5.097746972736095E-15
5.095294387573656E-15
5.092465576928941E-15
5.088387203893604E-15
5.084147997895413E-15
5.078757166748163E-15
5.077280994133565E-15
5.075249721751014E-15
5.073481134932352E-15
5.064329481864964E-15
5.063314823619596E-15
5.058419437940111E-15
5.057435821179716E-15
5.052846707680333E-15
5.048881813179359E-15
5.042183111611803E-15
5.040289806862076E-15
5.037042849394003E-15
5.035968801335977E-15
5.034243641497657E-15
5.030316174047280E-15
5.026072931410013E-15
5.024619327300793E-15
5.017152158927669E-15
5.016148139564866E-15
5.013335399413152E-15
5.006035644608089E-15
5.003433730129257E-15
5.001925608911066E-15
4.999581924309551E-15
4.996473009245115E-15
4.988658657832181E-15
4.983072850634130E-15
4.980676123132165E-15
4.975503745078952E-15
4.972684036985826E-15
4.970615652963341E-15
4.965366728028001E-15
4.960775393483756E-15
4.960205681397400E-15
4.956433610537955E-15
4.954444387456234E-15
4.950746071811128E-15
4.948579909278047E-15
4.944179227152632E-15
4.939654842287784E-15
4.936294013932977E-15
4.932766811273840E-15
4.930754762007965E-15
4.927233077947197E-15
4.922760947071301E-15
4.916987897317078E-15
4.916160869799972E-15
4.912955734843922E-15
4.908737615980924E-15
4.906005911376920E-15
4.903649931697208E-15
4.898855492517254E-15
4.898033500558292E-15
4.894232648648143E-15
4.886426671128310E-15
4.883958107329679E-15
4.881133493723035E-15
4.874573211887000E-15
4.873146665572772E-15
4.867668230489291E-15
4.866793808566829E-15
4.862629695808537E-15
4.858467753797980E-15
4.856464719739718E-15
4.852104530140126E-15
4.851180671276833E-15
4.846121559614871E-15
4.844170633804959E-15
4.841062247631553E-15
4.837564242776866E-15
4.835520250906893E-15
4.831171829461452E-15
4.826149466503329E-15
4.824460140627820E-15
4.821803273564492E-15
4.818640916445328E-15
4.810913425562826E-15
4.808637929261476E-15
4.806490742089876E-15
4.803787284338010E-15
4.797355018505868E-15
4.795588252111659E-15
4.791654136832189E-15
4.787451244355281E-15
4.785358300528917E-15
4.783346426372880E-15
4.780058776001916E-15
4.775974262392165E-15
4.769277152110872E-15
4.766377287217727E-15
4.763589436218390E-15
4.761281692736486E-15
4.757448477496015E-15
4.755101126506030E-15
4.749222808462422E-15
4.744759866565390E-15
4.742796720917300E-15
4.741218596539944E-15
4.732283400081867E-15
4.730298465068190E-15
4.726278682321215E-15
4.723482128591735E-15
4.722244911996201E-15
4.717829214522118E-15
4.713326841430274E-15
4.710549545506624E-15
4.706861537770284E-15
4.703768580332120E-15
4.700832254426083E-15
4.696095662278267E-15
4.695081951335385E-15
4.688478168920559E-15
4.686808250512269E-15
4.683589292523198E-15
4.683130050253802E-15
4.676182991224790E-15
4.674683558784457E-15
4.669790562408745E-15
4.667548013258743E-15
4.663767569992194E-15
4.658289168484044E-15
4.653307912182790E-15
4.652357765268036E-15
4.650028271939633E-15
4.647037242528593E-15
4.643704559554561E-15
4.640950550011209E-15
4.636950434801637E-15
4.632048924863182E-15
4.626806281667505E-15
4.625243985611507E-15
4.622892063526204E-15
4.618786034185230E-15
4.615580206290522E-15
4.613999811900369E-15
4.607533710490518E-15
4.600108479781135E-15
4.596627969695051E-15
4.594550195863256E-15
4.590463238630130E-15
4.586604893417027E-15
4.585038567393247E-15
4.582815253777807E-15
4.581474794968786E-15
4.575962074711144E-15
4.573332964624962E-15
4.569487249715709E-15
4.567983556280419E-15
4.564841087373373E-15
4.562181116279108E-15
4.555379053914860E-15
4.553526872690685E-15
4.548161627382380E-15
4.544699567000879E-15
4.542700934138490E-15
4.536695665814210E-15
4.532563576765394E-15
4.531701971195544E-15
4.527333115870934E-15
4.522429726043169E-15
4.521350953559223E-15
4.517450818163001E-15
4.516278199293220E-15
4.513258580312332E-15
4.509594532473368E-15
4.506969847798472E-15
4.504449955233721E-15
4.496127480783503E-15
4.492731838052666E-15
4.489295748416066E-15
4.484662367513214E-15
4.482084219702361E-15
4.476892495712343E-15
4.474971532528260E-15
4.471981908004958E-15
4.469706474764993E-15
4.465507897288317E-15
4.461277860508792E-15
4.459487903834833E-15
4.456952785770244E-15
4.454581341050601E-15
4.448557326941189E-15
4.441541083438271E-15
4.440444878876537E-15
4.438846987363795E-15
4.435777533344830E-15
4.432350723687804E-15
4.426813636186608E-15
4.424356992927023E-15
4.423738551981340E-15
4.416890258623601E-15
4.415328417356631E-15
4.409150664389298E-15
4.407773822414782E-15
4.405975109015549E-15
4.403150203149394E-15
4.401479559825921E-15
4.397414903952636E-15
4.395366252781775E-15
4.391242737669818E-15
4.387609408000103E-15
4.383919472546586E-15
4.381582509149070E-15
4.376170140942838E-15
4.370879670723765E-15
4.367544300570498E-15
4.363259414389458E-15
4.360040285221839E-15
4.353626905925725E-15
4.351943120940636E-15
4.349338828262361E-15
4.347329511458551E-15
4.342164389210147E-15
4.341123027397488E-15
4.333788480274999E-15
4.331442228477261E-15
4.329115452012094E-15
4.325902183637190E-15
4.318409300495015E-15
4.316608511192148E-15
4.313568228970624E-15
4.309436728608618E-15
4.307804172417323E-15
4.303531675973201E-15
4.300505545704738E-15
4.293901679034548E-15
4.290647321479506E-15
4.289895380631993E-15
4.287698434570233E-15
4.287016305550538E-15
4.282397157004207E-15
4.280174796125544E-15
4.273036272106765E-15
4.271726245781366E-15
4.268956751590327E-15
4.265166481026457E-15
4.260948978559686E-15
4.257635942352775E-15
4.251750832345192E-15
4.250717463300373E-15
4.246976079114416E-15
4.244961675269754E-15
4.238949803511977E-15
4.236574804087880E-15
4.233432094382777E-15
4.229582157932491E-15
4.224697425478239E-15
4.221137719906639E-15
4.218439765748358E-15
4.214771547057494E-15
4.211211744805644E-15
4.208917695076469E-15
4.208276430221570E-15
4.202766122164810E-15
4.199189441064407E-15
4.195177784624789E-15
4.189107699407104E-15
4.187512245694701E-15
4.185586934569460E-15
4.181511339631276E-15
4.180022480976842E-15
4.176225051849651E-15
4.167586934611959E-15
4.164379850774469E-15
4.161353233558202E-15
4.160378948665892E-15
4.155629347514519E-15
4.151955208592001E-15
4.148607325896188E-15
4.146626406134946E-15
4.140906361013895E-15
4.140091935158255E-15
4.135376266287830E-15
4.132721052091988E-15
4.128974840378749E-15
4.126010237009510E-15
4.123960842736407E-15
4.120310315903785E-15
4.116307981299880E-15
4.115241896485638E-15
4.112489399294155E-15
4.106173754239253E-15
4.102158035604286E-15
4.095183635555233E-15
4.092340009700821E-15
4.090741999349373E-15
4.089362889109597E-15
4.085545007664484E-15
4.084187483605251E-15
4.079138470685734E-15
4.076389621530665E-15
4.072833125244858E-15
4.070517158375488E-15
4.064046681271969E-15
4.060671991096783E-15
4.059184605886365E-15
4.054062504855767E-15
4.051952080110936E-15
4.048647710862976E-15
4.046909133261407E-15
4.045780435053248E-15
4.037606536075839E-15
4.036384586321942E-15
4.032652096911834E-15
4.025173632453554E-15
4.024730172952077E-15
4.019422027616074E-15
4.016537240827767E-15
4.013053433811906E-15
4.011315364677411E-15
4.004811214107518E-15
4.004221178628037E-15
4.001642958595968E-15
3.997928667665574E-15
3.995890790706253E-15
3.990438056926645E-15
3.987870223397764E-15
3.985253169992369E-15
3.981938409083914E-15
3.980032353729836E-15
3.975438575252902E-15
3.974806598870229E-15
3.965091668629049E-15
3.963705962958149E-15
3.962203004934095E-15
3.960923574411807E-15
3.955328759599620E-15
3.953793788279770E-15
3.951846986646616E-15
3.947164132282862E-15
3.944303969938061E-15
3.939863955040163E-15
3.938697623354568E-15
3.933566188260303E-15
3.928281401323032E-15
3.923958171166494E-15
3.922734375014277E-15
3.919918605675401E-15
3.917108265481414E-15
3.916027841631959E-15
3.913643890172671E-15
3.907874360715539E-15
3.903494095943434E-15
3.900334823525036E-15
3.898521842525371E-15
3.897303160509132E-15
3.888923467167952E-15
3.883923623263812E-15
3.879279363690746E-15
3.876661395790310E-15
3.874619305030141E-15
3.872914424063503E-15
3.865914672202899E-15
3.863665038975713E-15
3.863123259805949E-15
3.858395216607171E-15
3.854369287676228E-15
3.850743929461280E-15
3.846817597493074E-15
3.846102802084340E-15
3.841634697946516E-15
3.837284516605710E-15
3.835970736909117E-15
3.833044550374447E-15
3.831309687803386E-15
3.827534332360034E-15
3.824963367986137E-15
3.819985140001457E-15
3.814335497626039E-15
3.810017933411262E-15
3.805071425039953E-15
3.800729259786424E-15
3.797798518231515E-15
3.794233356167371E-15
3.792394973356313E-15
3.786151070325625E-15
3.783155782231100E-15
3.780756138877605E-15
3.777477394336537E-15
3.776671702174037E-15
3.772907750930422E-15
3.768865592213691E-15
3.765799930978639E-15
3.762314580719746E-15
3.759798439213130E-15
3.756176885322549E-15
3.754458784744368E-15
3.748460895321699E-15
3.746296634884356E-15
3.740417528270612E-15
3.738526694208593E-15
3.735300676604490E-15
3.732567234185311E-15
3.731755080169873E-15
3.726623580065361E-15
3.724911882379656E-15
3.719767331076300E-15
3.714823487732065E-15
3.709864718138227E-15
3.708406373145918E-15
3.707150834240299E-15
3.702143146832473E-15
3.700931814049933E-15
3.693168516960261E-15
3.689874027876147E-15
3.687473166903212E-15
3.686642138521970E-15
3.685497901263246E-15
3.683440959557559E-15
3.680137048774538E-15
3.676189098568216E-15
3.671815891357808E-15
3.670395926885518E-15
3.667541084165598E-15
3.663258963404680E-15
3.661536262805851E-15
3.659022094334624E-15
3.651878597357230E-15
3.649478492023932E-15
3.646402952391334E-15
3.643882995034744E-15
3.641346215415879E-15
3.636675064596109E-15
3.628604442159516E-15
3.627603427983050E-15
3.624859723198026E-15
3.622718432144164E-15
3.616500073910344E-15
3.616252570600841E-15
3.610444852103492E-15
3.605833688179814E-15
3.604493671357171E-15
3.599323791060284E-15
3.596004024158281E-15
3.592644955090713E-15
3.587684461529936E-15
3.586096240910411E-15
3.582943821790898E-15
3.576822936137540E-15
3.575611698645476E-15
3.572909963179088E-15
3.570055548451029E-15
3.568162338329387E-15
3.564293629641525E-15
3.562882804909710E-15
3.559466820203026E-15
3.553393259154847E-15
3.552339203165371E-15
3.546395397152376E-15
3.545670640900747E-15
3.544301539449499E-15
3.537038843128285E-15
3.535109136322025E-15
3.532023137915011E-15
3.529664764309780E-15
3.528146018278158E-15
3.521232578790208E-15
3.520538063280492E-15
3.514031189773247E-15
3.512023542208643E-15
3.505302856035216E-15
3.505163927345585E-15
3.500674234829514E-15
3.499781997718404E-15
3.496652846005713E-15
3.491573024169758E-15
3.485079218547767E-15
3.483115439506830E-15
3.481585316041665E-15
3.476010515209150E-15
3.472727062490384E-15
3.471789771427477E-15
3.469570455409141E-15
3.463576671845102E-15
3.462122540528385E-15
3.455584832532073E-15
3.453935096621954E-15
3.449177857275646E-15
3.447944824445884E-15
3.443193455353200E-15
3.438697446684573E-15
3.436162483878395E-15
3.433394099766715E-15
3.431394932592982E-15
3.430657186919653E-15
3.429699317910535E-15
3.424483963991962E-15
3.422645942188561E-15
3.419747231912063E-15
3.415938261908741E-15
3.411962390729817E-15
3.406875428017369E-15
3.402916332244998E-15
3.399392950948694E-15
3.395865074175544E-15
3.394259792372856E-15
3.391110530784412E-15
3.389542595706081E-15
3.386573380254699E-15
3.380758225545624E-15
3.378391286061667E-15
3.377024336192750E-15
3.372837985133469E-15
3.366469526146851E-15
3.365184170218403E-15
3.362295385688709E-15
3.355826452851910E-15
3.352436137808101E-15
3.348129751072459E-15
3.346375875091969E-15
3.344000735950622E-15
3.341168059333335E-15
3.338891693094937E-15
3.334221780376665E-15
3.332501979456656E-15
3.330894452483907E-15
3.327808305920149E-15
3.325076254408229E-15
3.322467511465256E-15
3.318036181120467E-15
3.314296110878305E-15
3.307767151492955E-15
3.303903456051888E-15
3.302109930503062E-15
3.301048719742134E-15
3.296721714760909E-15
3.294687932403642E-15
3.292303174598236E-15
3.290341674893814E-15
3.287026042394512E-15
3.282172050727204E-15
3.281157034755680E-15
3.276023748810081E-15
3.272236076517058E-15
3.270157269170123E-15
3.267681792946630E-15
3.260093644748477E-15
3.257446909580566E-15
3.253878325908386E-15
3.251216427472637E-15
3.248452459866404E-15
3.246468706670281E-15
3.245732834943332E-15
3.243385823403235E-15
3.239672305889249E-15
3.236179581049312E-15
3.231940031911316E-15
3.226993459898639E-15
3.225491576480949E-15
3.222798493940412E-15
3.221606505549796E-15
3.216102270585869E-15
3.214616692559452E-15
3.210862017730142E-15
3.206221920815783E-15
3.202617636881037E-15
3.197916071297971E-15
3.193963429367334E-15
3.191152814588390E-15
3.187657208190687E-15
3.181858241423028E-15
3.181364367026212E-15
3.178119695229396E-15
3.174329275539193E-15
3.172368243662257E-15
3.169558625534307E-15
3.167126258207570E-15
3.165873551372192E-15
3.163869133389397E-15
3.154785977482811E-15
3.149994683544572E-15
3.147786667798043E-15
3.146768731152898E-15
3.141429604725955E-15
3.137387245731734E-15
3.130768956267778E-15
3.127262569816065E-15
3.126711463319520E-15
3.125621656889167E-15
3.122554789985440E-15
3.118062702132605E-15
3.117704893260893E-15
3.114887336660286E-15
3.108670295720096E-15
3.105975477089122E-15
3.104881596423823E-15
3.101793717975740E-15
3.096409498896705E-15
3.094739301657603E-15
3.091877588107911E-15
3.086103763129572E-15
3.081613754904265E-15
3.081123999479495E-15
3.076657348299127E-15
3.073634822867642E-15
3.068193222452301E-15
3.066499025354168E-15
3.063215687390393E-15
3.058734117320383E-15
3.057785480544267E-15
3.050812711428636E-15
3.047993244584935E-15
3.045665308668988E-15
3.044749659649451E-15
3.042072382609850E-15
3.038939227478264E-15
3.031971416849495E-15
3.031022927977740E-15
3.026471214073518E-15
3.022380622516829E-15
3.019016348574868E-15
3.014040666398242E-15
3.011288392077157E-15
3.011057214374004E-15
3.006603466500853E-15
3.002069231004446E-15
3.000745239730768E-15
2.997778208253992E-15
2.995124396808688E-15
2.990262496799964E-15
2.989126392744533E-15
2.983974821276848E-15
2.982410345550931E-15
2.977386160259304E-15
2.971643242832144E-15
2.969064084786761E-15
2.968196876499462E-15
2.966012859158841E-15
2.961164258572272E-15
2.957625364984638E-15
2.955501818673383E-15
2.950726111177309E-15
2.949278291855488E-15
2.946921973448698E-15
2.942683077229202E-15
2.940711096271775E-15
2.935240692808417E-15
2.930149978116164E-15
2.929614326251671E-15
2.927059524641821E-15
2.923666013457005E-15
2.920110313702732E-15
2.913833988936946E-15
2.913510466236040E-15
2.908062953401903E-15
2.905692028725630E-15
2.901521580525450E-15
2.898455643766720E-15
2.896801762734621E-15
2.892582781862220E-15
2.890688937903218E-15
2.887052915953568E-15
2.885173424174161E-15
2.881545300008896E-15
2.875693398498198E-15
2.871631845743175E-15
2.868082939734769E-15
2.865239627428226E-15
2.863733022895398E-15
2.861632156603406E-15
2.858202290415989E-15
2.854970273565008E-15
2.853380818130729E-15
2.849589860836457E-15
2.846948963269823E-15
2.840907604445053E-15
2.838178690579689E-15
2.833836895365098E-15
2.829472446224379E-15
2.827877912205686E-15
2.824025082734606E-15
2.823422325153687E-15
2.820008256518804E-15
2.813767096809004E-15
2.813495540493108E-15
2.809149791442302E-15
2.807105773981493E-15
2.806080203640522E-15
2.803614621563007E-15
2.799679896642999E-15
2.797031120703599E-15
2.794721427820435E-15
2.788780200747100E-15
2.785680428815519E-15
2.784289067596418E-15
2.780766362931769E-15
2.775406518452826E-15
2.772398829239432E-15
2.768352850043773E-15
2.765071659737999E-15
2.762506130340257E-15
2.760685471756493E-15
2.758574812020832E-15
2.757457662445752E-15
2.753040027319652E-15
2.745506076810097E-15
2.743101634474037E-15
2.741774010177293E-15
2.735188898688518E-15
2.734100069118698E-15
2.730645605730677E-15
2.723871073035951E-15
2.722879030993111E-15
2.718923427054609E-15
2.717468504476705E-15
2.715747312282425E-15
2.706431010676216E-15
2.704038364984700E-15
2.699818132616926E-15
2.697624081009487E-15
2.696991327412815E-15
2.693394376072688E-15
2.691003648002989E-15
2.689461641561509E-15
2.685452623644746E-15
2.681776667822502E-15
2.678304308871665E-15
2.674013025048116E-15
2.673182754251653E-15
2.669755439810622E-15
2.668019516670014E-15
2.662544571028057E-15
2.659013507197874E-15
2.654933680069277E-15
2.653668136714444E-15
2.650969078188187E-15
2.647231290507714E-15
2.645289815589966E-15
2.642930554775051E-15
2.637121562454412E-15
2.633842381122868E-15
2.629129424991253E-15
2.628539703501456E-15
2.627950582789287E-15
2.620598396549621E-15
2.617219271125993E-15
2.614873433108214E-15
2.611785647657843E-15
2.610225617394653E-15
2.608229524374798E-15
2.604129242757280E-15
2.599037857644315E-15
2.595170148522455E-15
2.593891610437561E-15
2.589837738824775E-15
2.587519290131039E-15
2.583931540496853E-15
2.581855400278807E-15
2.580362216088074E-15
2.579028866644949E-15
2.571827827766038E-15
2.565266732414434E-15
2.563266252522526E-15
2.562345280924752E-15
2.561132387225225E-15
2.556087333552307E-15
2.553001863986481E-15
2.550130345665959E-15
2.547028148227845E-15
2.545287965664690E-15
2.541472293400697E-15
2.539095972312032E-15
2.532390747559613E-15
2.529009772425691E-15
2.525515048031070E-15
2.523506266295931E-15
2.520329598568863E-15
2.516190383626457E-15
2.513709264327874E-15
2.512438411987277E-15
2.507103533324550E-15
2.504158181760196E-15
2.503011014784013E-15
2.500240096738686E-15
2.495587192128094E-15
2.494107783368966E-15
2.491244464184907E-15
2.487575817182935E-15
2.485179771082574E-15
2.480103657737717E-15
2.478714081396996E-15
2.472602833900374E-15
2.472363403977951E-15
2.469188713198912E-15
2.459942975715077E-15
2.459265051951518E-15
2.458110950714455E-15
2.453441419121760E-15
2.452373348046709E-15
2.447364135563843E-15
2.443034898296140E-15
2.441345363237578E-15
2.437279974335183E-15
2.434830888730742E-15
2.431727791776380E-15
2.428345273316464E-15
2.425750453541519E-15
2.423469365587105E-15
2.422370416262558E-15
2.418017055332768E-15
2.417020433357286E-15
2.408805646138445E-15
2.405290684828405E-15
2.403063236314218E-15
2.396520076010146E-15
2.395253333499176E-15
2.393608958813202E-15
2.390468444718244E-15
2.388603652707653E-15
2.383907937607504E-15
2.380962780288983E-15
2.378194601495485E-15
2.376502414807196E-15
2.373045049246965E-15
2.369817715762748E-15
2.367741422019568E-15
2.364757403167150E-15
2.358999048549481E-15
2.354473736584577E-15
2.352440545282401E-15
2.349108493883131E-15
2.345342086879034E-15
2.343797280137329E-15
2.339322599513824E-15
2.336892974428017E-15
2.330830898923004E-15
2.329448441689689E-15
2.326895849616009E-15
2.321214242575720E-15
2.319892074054077E-15
2.317516359502932E-15
2.313036624263372E-15
2.311370520551827E-15
2.310520997715524E-15
2.302580254122073E-15
2.301338314164427E-15
2.298632610633111E-15
2.295774551318739E-15
2.290667390491514E-15
2.288304171181102E-15
2.286653569889088E-15
2.282835938201428E-15
2.279918932312493E-15
2.276926213176879E-15
2.273310856428109E-15
2.270566747038618E-15
2.266067780413873E-15
2.261249122734352E-15
2.258989663617569E-15
2.257017251563124E-15
2.254263590549176E-15
2.252458185255706E-15
2.247323306290644E-15
2.242977797658862E-15
2.240596463447496E-15
2.237260993152049E-15
2.233154291617627E-15
2.229356551827844E-15
2.228712782327858E-15
2.223615826176877E-15
2.219933304484517E-15
2.219009613767463E-15
2.211805780662445E-15
2.210933916312969E-15
2.206449638966330E-15
2.205102364979894E-15
2.202980096723288E-15
2.198799039980683E-15
2.197208461023962E-15
2.192147584596637E-15
2.191832202582733E-15
2.188438916859041E-15
2.185281255674727E-15
2.184488496619645E-15
2.180384810614589E-15
2.178946327830053E-15
2.175255579113042E-15
2.171222371804815E-15
2.166581580484009E-15
2.158891082137600E-15
2.157721608776642E-15
2.155859714919068E-15
2.149560849843048E-15
2.147212666672657E-15
2.146929257006115E-15
2.142702627001347E-15
2.141373474341873E-15
2.137493350589115E-15
2.134595210801458E-15
2.131381594129630E-15
2.128452804469633E-15
2.125928710663798E-15
2.120630617499724E-15
2.117436851656879E-15
2.116130762004459E-15
2.114433032874135E-15
2.110612529060168E-15
2.109515054925190E-15
2.105385480810587E-15
2.103413602725638E-15
2.099608490545669E-15
2.094303718226881E-15
2.092048690128227E-15
2.089067604727170E-15
2.087425846508166E-15
2.085166436528361E-15
2.080450270450339E-15
2.076652450317699E-15
2.073987057510436E-15
2.070447730850936E-15
2.066598645470759E-15
2.065020785065707E-15
2.061036612159439E-15
2.059528370360917E-15
2.058747239214662E-15
2.056964730854546E-15
2.050696625476265E-15
2.050034615434626E-15
2.044968507429797E-15
2.042764173239450E-15
2.038667074646143E-15
2.034925866361399E-15
2.032165228003598E-15
2.029979752680099E-15
2.028970043601964E-15
2.022134728979350E-15
2.018829039225088E-15
2.015209878066112E-15
2.012907387550893E-15
2.008917255983307E-15
2.003275608441024E-15
1.997600064460554E-15
1.994910898673983E-15
1.993919595259947E-15
1.988682898246663E-15
1.988413607255587E-15
1.986630828445192E-15
1.982004606394702E-15
1.976415184990510E-15
1.974368592112529E-15
1.973071934447112E-15
1.970347715609246E-15
1.965481716834794E-15
1.962915879700899E-15
1.959751235229992E-15
1.958659234474912E-15
1.954795854121019E-15
1.946811509265147E-15
1.944933876554204E-15
1.943254441016545E-15
1.940072068585489E-15
1.938897165751462E-15
1.937705092341621E-15
1.933882194358388E-15
1.929094300253345E-15
1.926084583582503E-15
1.924138026391226E-15
1.920887120226495E-15
1.915675130993264E-15
1.912766487391317E-15
1.911971769538494E-15
1.908786198395443E-15
1.907474334261783E-15
1.904408006709903E-15
1.899790586930045E-15
1.894321349286362E-15
1.892036983976195E-15
1.887537937390039E-15
1.886935139530822E-15
1.885099632520583E-15
1.882123028332020E-15
1.880326280531838E-15
1.874229454982277E-15
1.871336217326904E-15
1.869558349912860E-15
1.864865750059997E-15
1.860428832332443E-15
1.856259221025173E-15
1.854399162567310E-15
1.852706788803639E-15
1.851247686619138E-15
1.849386830891971E-15
1.847982513577538E-15
1.843365809183326E-15
1.836521057617396E-15
1.833645665941209E-15
1.830001393416864E-15
1.826542474498969E-15
1.825614316989593E-15
1.822346597795816E-15
1.820424282896058E-15
1.814811898947927E-15
1.814059909028029E-15
1.810451418928679E-15
1.806268484735067E-15
1.804655883870477E-15
1.799319557794173E-15
1.796565644850374E-15
1.794175272319858E-15
1.789940156342412E-15
1.787214505418365E-15
1.784527298872576E-15
1.781553784355619E-15
1.780917293651603E-15
1.776521513891535E-15
1.775244104126413E-15
1.769971568106703E-15
1.769617115901595E-15
1.767167871425831E-15
1.765304833385972E-15
1.761447223338290E-15
1.758024591343486E-15
1.755971708437844E-15
1.748642231970934E-15
1.744017217275485E-15
1.743179464050194E-15
1.741907180607675E-15
1.738163817972412E-15
1.736974233897348E-15
1.732010701282553E-15
1.728297795187374E-15
1.726771243760386E-15
1.721431778312810E-15
1.716025597899596E-15
1.714702935537188E-15
1.709617086889728E-15
1.707272075921471E-15
1.701546996839463E-15
1.699705385563819E-15
1.696403959938370E-15
1.696122569471309E-15
1.694763323241872E-15
1.690242391046474E-15
1.687740438410303E-15
1.683247085029710E-15
1.680344462171994E-15
1.678336449987212E-15
1.672501568945166E-15
1.669467347220489E-15
1.666726796682342E-15
1.663993025084307E-15
1.661121621876839E-15
1.657909445853992E-15
1.656898919186153E-15
1.651782861170572E-15
1.649049302372484E-15
1.647933057839933E-15
1.645882023172699E-15
1.639177502212017E-15
1.637471834294840E-15
1.634591744309315E-15
1.631170182962402E-15
1.628364967369299E-15
1.626071299798483E-15
1.622592209300054E-15
1.617751878180385E-15
1.616885047582062E-15
1.616636217586547E-15
1.612494471257960E-15
1.610324577695263E-15
1.607530252945994E-15
1.604026361296264E-15
1.599779843444322E-15
1.596505350893864E-15
1.593498443577198E-15
1.590462043961831E-15
1.587895416481521E-15
1.584635407465756E-15
1.582942858732643E-15
1.577861510131817E-15
1.576753225198595E-15
1.573140154644699E-15
1.569150336959322E-15
1.567352783264084E-15
1.563543074059206E-15
1.562316608540507E-15
1.558371749649991E-15
1.557888893831641E-15
1.553561472653819E-15
1.550477277473906E-15
1.546277310503626E-15
1.543400952293280E-15
1.542535876221049E-15
1.538013164218962E-15
1.534295892331383E-15
1.527088666204749E-15
1.526625962823089E-15
1.522869553804216E-15
1.519608345567751E-15
1.515702035852923E-15
1.512051407820086E-15
1.511382059231044E-15
1.506765918796890E-15
1.501930296069232E-15
1.500805060872131E-15
1.498046554125420E-15
1.495312665135306E-15
1.493067522411418E-15
1.488383548098151E-15
1.486487621582147E-15
1.484393217383148E-15
1.479965716502486E-15
1.478830499465007E-15
1.473805381128573E-15
1.470655974147846E-15
1.470116431051584E-15
1.463651683556175E-15
1.458725884140634E-15
1.457727462699080E-15
1.452842867852967E-15
1.451703972888985E-15
1.444006884930087E-15
1.441891521454468E-15
1.439196360997414E-15
1.437395215547758E-15
1.436055280304108E-15
1.431002002060117E-15
1.425693974500256E-15
1.424456668352447E-15
1.423207264529842E-15
1.418779601448675E-15
1.417057944158175E-15
1.411854109965839E-15
1.410740885988100E-15
1.409692456977971E-15
1.407581528647815E-15
1.403892892345129E-15
1.396686693617390E-15
1.394079485144952E-15
1.393275138256371E-15
1.391713016336846E-15
1.388737646477630E-15
1.382021607152079E-15
1.380153744159229E-15
1.376994272699082E-15
1.374683499490756E-15
1.368841304957694E-15
1.365215000411093E-15
1.361035823871239E-15
1.360663687116448E-15
1.357648028665874E-15
1.353956861408302E-15
1.351308103547692E-15
1.350145652342701E-15
1.349567357936378E-15
1.343293034019366E-15
1.342539834874146E-15
1.337579895550826E-15
1.332844594883566E-15
1.331653781097662E-15
1.330502136073952E-15
1.327533567220677E-15
1.320954034446905E-15
1.319380577309931E-15
1.314846575933141E-15
1.312787367342500E-15
1.311097183397505E-15
1.305673712053927E-15
1.303929406978824E-15
1.302093341163994E-15
1.299085629510805E-15
1.290527337101815E-15
1.288594018826095E-15
1.287235548955563E-15
1.285882600106610E-15
1.283786141621746E-15
1.281617525956202E-15
1.276423247698913E-15
1.273234547530378E-15
1.269858936962746E-15
1.265358772696133E-15
1.261566760546097E-15
1.258647459074062E-15
1.256985174682293E-15
1.255929741523652E-15
1.251336863822950E-15
1.248384035017417E-15
1.246862815683232E-15
1.244299326156582E-15
1.237885170660397E-15
1.235300582101569E-15
1.231192124200622E-15
1.229793276203460E-15
1.223331127433104E-15
1.222826439480526E-15
1.219860281904774E-15
1.216876126256010E-15
1.214817628284430E-15
1.211967589668219E-15
1.210051744691039E-15
1.206274504429908E-15
1.203729759501815E-15
1.200807826119771E-15
1.194958133269320E-15
1.193653256317581E-15
1.190227055164977E-15
1.187302688169747E-15
1.185979189344626E-15
1.183543616594624E-15
1.180559458574493E-15
1.176531298860676E-15
1.173586943203258E-15
1.170887578631519E-15
1.167714391569143E-15
1.164847453751709E-15
1.163635310196097E-15
1.160413535898973E-15
1.158511099220011E-15
1.154376822996691E-15
1.149746478454980E-15
1.146050401551002E-15
1.141175711502335E-15
1.138069564588453E-15
1.137258568802014E-15
1.134094926812834E-15
1.128081899483315E-15
1.125986733946616E-15
1.124384199241666E-15
1.121891847132296E-15
1.115298073852579E-15
1.113080972233276E-15
1.109914286230794E-15
1.104770905805783E-15
1.103556701426824E-15
1.101416840383155E-15
1.097361148159563E-15
1.095924821968050E-15
1.094914742028431E-15
1.092566930696385E-15
1.086885984027358E-15
1.081695189854737E-15
1.078946594392395E-15
1.076657865809692E-15
1.073414064833537E-15
1.068237536324490E-15
1.065846578847878E-15
1.064570023072306E-15
1.062490750385282E-15
1.060688469821160E-15
1.057711377715524E-15
1.054541956976106E-15
1.053202695360728E-15
1.050302808508841E-15
1.047584594382738E-15
1.041007589587753E-15
1.037759935573387E-15
1.037343273628235E-15
1.032778959880084E-15
1.028703369086591E-15
1.026569519173421E-15
1.025496280360452E-15
1.024785840778938E-15
1.020494739379142E-15
1.017665206965217E-15
1.012126093635397E-15
1.008704035562885E-15
1.004766021269182E-15
1.001612323249022E-15
1.001317625836269E-15
9.944464154134991E-16
9.919401853387170E-16
9.901429013046436E-16
9.895468257351547E-16
9.851102488953643E-16
9.844740287849571E-16
9.803779080190399E-16
9.749513093345711E-16
9.709053645983752E-16
9.700444615361049E-16
9.681196025397437E-16
9.631190132710253E-16
9.597445665275978E-16
9.555264694562386E-16
9.524985209460912E-16
9.489324391247783E-16
9.485899258965792E-16
9.467244042540513E-16
9.442052857734537E-16
9.364865180125513E-16
9.344640927348361E-16
9.332800792363077E-16
9.318821611750285E-16
9.274265607141187E-16
9.246879311867162E-16
9.203686384417385E-16
9.163358280281672E-16
9.127441966613925E-16
9.124036124335765E-16
9.068657487323373E-16
9.053602509943256E-16
9.016786311901051E-16
8.990400833542998E-16
8.949168766700275E-16
8.943325645984345E-16
8.930568627244320E-16
8.884065376376377E-16
8.867086730315415E-16
8.828380381823910E-16
8.787723637962035E-16
8.762173276180751E-16
8.742158471209174E-16
8.696381227074049E-16
8.669238570176457E-16
8.638717953493422E-16
8.603630961832669E-16
8.590614970053403E-16
8.548060449887647E-16
8.541958574361793E-16
8.518913227306859E-16
8.482759482875985E-16
8.445501733479603E-16
8.389876031375266E-16
8.383759909241960E-16
8.339008455989847E-16
8.316867929126736E-16
8.300373412027413E-16
8.244183522224911E-16
8.234196906743684E-16
8.221422448083339E-16
8.192935506335248E-16
8.159135348317935E-16
8.092291755606747E-16
8.088093352816288E-16
8.055781599511410E-16
8.017418361550080E-16
7.980962419027717E-16
7.968630574016945E-16
7.934559120949788E-16
7.880609770090021E-16
7.865296819004328E-16
7.816045276430926E-16
7.810163631481968E-16
7.792730297198144E-16
7.753653981112974E-16
7.744576628642377E-16
7.709884910398491E-16
7.662644504553017E-16
7.644190262766240E-16
7.606255788945296E-16
7.592654748313828E-16
7.536115433287614E-16
7.519179930496081E-16
7.472577284729960E-16
7.410760410908105E-16
7.382505555913745E-16
7.361120608025785E-16
7.333926116106127E-16
7.309940472866372E-16
7.285774889605424E-16
7.269619807935911E-16
7.237134505909320E-16
7.204715931705073E-16
7.168454365513106E-16
7.162774020700681E-16
7.143661636073110E-16
7.116663787224867E-16
7.088370386739961E-16
7.071862657760545E-16
7.033029490489675E-16
6.969307224521177E-16
6.952884064449957E-16
6.909993889055615E-16
6.886371818904282E-16
6.882371414719956E-16
6.867470664172689E-16
6.808856095483863E-16
6.787693934139210E-16
6.753674951332809E-16
6.730476714548673E-16
6.691132899408071E-16
6.659515062359959E-16
6.643135795435625E-16
6.623139454940534E-16
6.616240573307216E-16
6.583075963200120E-16
6.518856719831804E-16
6.498900426953717E-16
6.450711353801488E-16
6.423381716815327E-16
6.404260016938993E-16
6.330679863351430E-16
6.325672510590945E-16
6.285331074900333E-16
6.276768812875407E-16
6.255261070751521E-16
6.197766666224301E-16
6.160716369180476E-16
6.119565593960675E-16
6.104057395034559E-16
6.084991223126261E-16
6.051304990724741E-16
6.028906200326271E-16
6.010429472849763E-16
5.962269638553804E-16
5.939348004304223E-16
5.906276255211434E-16
5.863940792675046E-16
5.848076434970659E-16
5.777575427068329E-16
5.753887467908558E-16
5.745699666590421E-16
5.695600783953529E-16
5.682114212524156E-16
5.656319405994063E-16
5.603755353872784E-16
5.587933181117783E-16
5.583434223365460E-16
5.566819529713248E-16
5.515686733006403E-16
5.500886273673613E-16
5.466318109049638E-16
5.416461754113503E-16
5.400250445828671E-16
5.376266987317130E-16
5.325842115856794E-16
5.289980938577393E-16
5.285611406968935E-16
5.242198403737767E-16
5.232731421161862E-16
5.169082762413820E-16
5.161621896301059E-16
5.120395964355946E-16
5.096081304134748E-16
5.069107997765117E-16
5.046275376481744E-16
5.028548452259388E-16
5.006277723437698E-16
4.971067958702909E-16
4.920588483724603E-16
4.891002021808474E-16
4.849434398041431E-16
4.823059503184979E-16
4.767056835611568E-16
4.754791469957270E-16
4.750362763747514E-16
4.694199885534573E-16
4.659704950444785E-16
4.649648649812408E-16
4.628453907736947E-16
4.574038584137229E-16
4.545640322996044E-16
4.537010341848884E-16
4.481115179087885E-16
4.475536561134989E-16
4.467585376643326E-16
4.438042358664460E-16
4.425490586790351E-16
4.363071557157581E-16
4.341233821820356E-16
4.317976260580373E-16
4.278623881087516E-16
4.225290310372936E-16
4.217431360478566E-16
4.200144045287617E-16
4.164274753231545E-16
4.121549988552018E-16
4.101120067741571E-16
4.078158871199189E-16
4.036775389345920E-16
4.034715125032119E-16
3.933287163258684E-16
3.909416590717594E-16
3.905851544371261E-16
3.877347699752785E-16
3.871599927117643E-16
3.808847736542502E-16
3.785474302938899E-16
3.747556979705172E-16
3.738087188987078E-16
3.697430684407169E-16
3.682635781536333E-16
3.659072723260861E-16
3.641137108874278E-16
3.580082591906944E-16
3.573325508469098E-16
3.545250004306872E-16
3.517223019549598E-16
3.482730970615971E-16
3.460823076801809E-16
3.440853172926881E-16
3.412246361767163E-16
3.382600595770197E-16
3.348540806751535E-16
3.328541293769977E-16
3.289440416014725E-16
3.258694706654236E-16
3.231781883405268E-16
3.181310914671823E-16
3.155807364172474E-16
3.134890075864990E-16
3.117280208382254E-16
3.088646910477303E-16
3.048579995463662E-16
3.008826896739627E-16
2.977014261659719E-16
2.959679863116160E-16
2.937584227676130E-16
2.899525047824660E-16
2.870748451989620E-16
2.830430817055136E-16
2.802920711901522E-16
2.764166665563170E-16
2.731654891164475E-16
2.711856867018681E-16
2.693948961752550E-16
2.648270608907649E-16
2.626082250037514E-16
2.575235947482793E-16
2.537782202908108E-16
2.504450829536775E-16
2.485144070165987E-16
2.444097019703418E-16
2.430919508904203E-16
2.396573784213706E-16
2.380831318771972E-16
2.348821901119237E-16
2.333047431518469E-16
2.269999725860312E-16
2.249944869801622E-16
2.188734044316747E-16
2.183114088214194E-16
2.150717423963687E-16
2.090565110190571E-16
2.049269928561201E-16
2.033968276024306E-16
1.988013991355345E-16
1.967633831375186E-16
1.954232448105828E-16
1.913676377354052E-16
1.901074372748353E-16
1.884102021232814E-16
1.847020454995173E-16
1.822479870306740E-16
1.812085805836798E-16
1.784425443156491E-16
1.756956148245400E-16
1.726510855940860E-16
1.689193597438222E-16
1.651120130313113E-16
1.624473856325832E-16
1.607631127291613E-16
1.599271946495382E-16
1.569902850502219E-16
1.526791743931905E-16
1.467707812657565E-16
1.441722591664219E-16
1.400066296414005E-16
1.379556544551034E-16
1.350015517000783E-16
1.321848239287513E-16
1.314767419235070E-16
1.285597753565804E-16
1.244610998589327E-16
1.223651880215599E-16
1.197199365851832E-16
1.178883917280745E-16
1.153163249633789E-16
1.117155684504225E-16
1.065559068576082E-16
1.037243976132904E-16
1.001052677719607E-16
9.730543347112499E-17
9.411723854170261E-17
9.273716467912259E-17
8.973031230480291E-17
8.533961488275253E-17
8.324848292930221E-17
8.032894109520281E-17
7.508383314880960E-17
7.334816495323561E-17
7.011173812291885E-17
6.656066392900985E-17
6.339418727656658E-17
6.289416611533346E-17
6.086061297546957E-17
5.727486804646666E-17
5.619879888168492E-17
5.285870573738431E-17
4.927185209823038E-17
4.666292515681002E-17
4.380720582836302E-17
4.167499764799885E-17
3.953844998426861E-17
3.256273991224134E-17
3.030383860632504E-17
2.662636126486850E-17
2.260103055921357E-17
2.064895488107232E-17
1.647664205666214E-17
1.496275772644008E-17
1.412110549437571E-17
8.988590707284508E-18
7.050834602257624E-18
6.462597854127275E-18
1.623865511590410E-18


==> poisson_direct_fom_assemble.txt <==
4.00000E+00 7.91995E-01 6.92132E-01 8.09834E-01 7.22890E-01 8.06371E-01
8.00000E+00 3.74070E+00 3.23029E+00 3.83556E+00 3.33400E+00 3.79863E+00
1.60000E+01 1.90895E+01 1.67735E+01 1.96546E+01 1.74641E+01 1.95190E+01
3.20000E+01 1.37174E+02 1.23021E+02 1.40897E+02 1.26072E+02 1.40049E+02
6.40000E+01 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00
1.28000E+02 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00


==> poisson_direct_fom_solve.txt <==
4.00000E+00 3.30792E-02 2.14576E-02 3.44970E-02 2.17621E-02 3.42123E-02
8.00000E+00 1.39430E-01 9.96557E-02 1.48859E-01 1.01216E-01 1.47965E-01
1.60000E+01 6.29661E-01 4.34573E-01 6.70142E-01 4.38537E-01 6.59319E-01
3.20000E+01 2.53021E+00 1.78769E+00 2.97985E+00 1.80890E+00 2.78940E+00
6.40000E+01 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00
1.28000E+02 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00


==> poisson_direct_rel_error.txt <==
4.00000E+00 6.10439E-03 1.08985E-03 1.56026E-02 1.52774E-03 1.55203E-02
8.00000E+00 7.32883E-03 8.14231E-04 2.42046E-02 1.25640E-03 2.00060E-02
1.60000E+01 9.80468E-03 9.62682E-04 2.81674E-02 1.40766E-03 2.15711E-02
3.20000E+01 1.23656E-02 1.05292E-03 3.44224E-02 1.28169E-03 3.19706E-02
6.40000E+01 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00
1.28000E+02 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00


==> poisson_direct_rom_assemble.txt <==
4.00000E+00 6.99485E-02 6.34882E-02 1.37070E-01 6.49225E-02 1.29857E-01
8.00000E+00 8.22328E-02 7.60896E-02 8.93734E-02 7.69191E-02 8.70867E-02
1.60000E+01 1.53047E-01 1.43749E-01 2.05777E-01 1.44548E-01 1.59839E-01
3.20000E+01 5.14001E-01 4.44278E-01 5.63544E-01 4.64830E-01 5.49237E-01
6.40000E+01 2.54405E+00 2.18657E+00 2.81746E+00 2.29270E+00 2.60204E+00
1.28000E+02 1.82089E+01 1.59367E+01 1.88068E+01 1.62444E+01 1.85437E+01


==> poisson_direct_rom_solve.txt <==
4.00000E+00 1.09203E-03 8.92780E-04 1.21701E-03 9.10307E-04 1.19577E-03
8.00000E+00 4.41857E-03 3.18776E-03 4.58172E-03 3.27231E-03 4.53483E-03
1.60000E+01 1.61502E-02 1.17485E-02 1.65404E-02 1.18335E-02 1.64486E-02
3.20000E+01 5.96050E-02 4.86382E-02 6.14512E-02 4.88280E-02 6.10540E-02
6.40000E+01 2.43937E-01 2.01365E-01 2.59614E-01 2.02622E-01 2.55791E-01
1.28000E+02 8.66816E-01 7.48548E-01 9.15266E-01 7.54686E-01 8.99084E-01


==> poisson_noprec_fom_assemble.txt <==
4.00000E+00 2.10179E-01 1.81689E-01 2.85193E-01 1.90534E-01 2.48071E-01
8.00000E+00 1.02790E+00 9.16195E-01 1.53603E+00 9.34481E-01 1.42103E+00
1.60000E+01 5.84853E+00 5.52731E+00 7.26591E+00 5.55145E+00 6.98702E+00
3.20000E+01 4.16999E+01 4.12416E+01 4.42966E+01 4.13462E+01 4.21141E+01
6.40000E+01 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00
1.28000E+02 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00


==> poisson_noprec_fom_solve.txt <==
4.00000E+00 1.19322E+00 9.66371E-01 1.50080E+00 1.05561E+00 1.47364E+00
8.00000E+00 2.69455E+01 2.04248E+01 3.19028E+01 2.09689E+01 3.15541E+01
1.60000E+01 3.29117E+02 2.70427E+02 3.42169E+02 2.77390E+02 3.40949E+02
3.20000E+01 1.52038E+03 1.38137E+03 2.57142E+03 1.42415E+03 1.58880E+03
6.40000E+01 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00
1.28000E+02 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00


==> poisson_noprec_rel_error.txt <==
4.00000E+00 6.68199E-03 1.62053E-03 1.68652E-02 2.44619E-03 1.47671E-02
8.00000E+00 7.19814E-03 1.10389E-03 2.22645E-02 2.09902E-03 1.92906E-02
1.60000E+01 1.02302E-02 1.58292E-03 2.89413E-02 2.22972E-03 2.61736E-02
3.20000E+01 1.00454E-02 8.10130E-04 4.11604E-02 8.37171E-04 3.31908E-02
6.40000E+01 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00
1.28000E+02 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00


==> poisson_noprec_rom_assemble.txt <==
4.00000E+00 7.79084E-03 7.00257E-03 3.51186E-02 7.13340E-03 3.37998E-02
8.00000E+00 1.68687E-02 1.30386E-02 4.87190E-01 1.43391E-02 3.81776E-02
1.60000E+01 4.80517E-02 4.26504E-02 5.78933E-02 4.29263E-02 5.58929E-02
3.20000E+01 1.57695E-01 1.53333E-01 2.05146E-01 1.54411E-01 1.99705E-01
6.40000E+01 1.03361E+00 1.01186E+00 1.12240E+00 1.01748E+00 1.07427E+00
1.28000E+02 1.07671E+01 1.03878E+01 1.12509E+01 1.05427E+01 1.11479E+01


==> poisson_noprec_rom_solve.txt <==
4.00000E+00 6.81380E-03 5.93147E-03 9.41896E-03 6.04124E-03 8.81127E-03
8.00000E+00 6.70649E-02 5.98358E-02 8.79982E-02 6.32671E-02 7.10735E-02
1.60000E+01 5.68814E-01 5.31657E-01 6.05051E-01 5.45489E-01 5.98592E-01
3.20000E+01 3.75080E+00 3.21495E+00 4.19706E+00 3.41374E+00 4.05328E+00
6.40000E+01 3.23824E+01 2.77548E+01 3.53709E+01 2.87961E+01 3.49530E+01
1.28000E+02 2.56886E+02 2.31860E+02 3.17850E+02 2.35241E+02 3.05287E+02


==> poisson_prec_fom_assemble.txt <==
4.00000E+00 2.01483E-01 1.76242E-01 2.20777E-01 1.93162E-01 2.14819E-01
8.00000E+00 1.04706E+00 1.01722E+00 1.67875E+00 1.03967E+00 1.05341E+00
1.60000E+01 7.02747E+00 6.88360E+00 9.60259E+00 6.94375E+00 7.32463E+00
3.20000E+01 7.47340E+01 7.28849E+01 7.62155E+01 7.31348E+01 7.58404E+01
6.40000E+01 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00
1.28000E+02 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00


==> poisson_prec_fom_solve.txt <==
4.00000E+00 7.05553E-01 6.15015E-01 7.70898E-01 6.69813E-01 7.43088E-01
8.00000E+00 3.22484E+00 2.63221E+00 4.76489E+00 3.18934E+00 3.30869E+00
1.60000E+01 1.38815E+01 1.34687E+01 1.47939E+01 1.36255E+01 1.42109E+01
3.20000E+01 4.45602E+01 4.28370E+01 4.64517E+01 4.29498E+01 4.51502E+01
6.40000E+01 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00
1.28000E+02 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00


==> poisson_prec_rel_error.txt <==
4.00000E+00 5.83405E-03 1.14716E-03 1.77447E-02 3.28557E-03 9.05368E-03
8.00000E+00 7.56703E-03 1.18844E-03 1.87456E-02 3.07725E-03 1.21512E-02
1.60000E+01 9.68098E-03 1.07619E-03 2.97673E-02 4.36247E-03 1.70440E-02
3.20000E+01 1.24341E-02 1.23466E-03 4.17278E-02 5.04653E-03 2.63719E-02
6.40000E+01 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00
1.28000E+02 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00 -1.00000E+00


==> poisson_prec_rom_assemble.txt <==
4.00000E+00 7.52995E-03 6.82717E-03 1.38513E-02 7.25307E-03 7.97553E-03
8.00000E+00 1.47065E-02 1.37469E-02 2.14204E-02 1.43523E-02 1.51649E-02
1.60000E+01 4.58405E-02 4.29209E-02 6.30902E-02 4.41213E-02 4.76191E-02
3.20000E+01 1.59030E-01 1.51182E-01 1.76754E-01 1.55081E-01 1.62962E-01
6.40000E+01 9.86781E-01 9.20618E-01 1.06472E+00 9.59750E-01 1.05430E+00
1.28000E+02 1.37489E+01 1.06773E+01 1.42715E+01 1.07457E+01 1.39089E+01


==> poisson_prec_rom_solve.txt <==
4.00000E+00 7.22418E-03 6.04844E-03 8.66993E-03 6.71615E-03 7.64505E-03
8.00000E+00 6.18939E-02 5.68967E-02 9.48383E-02 6.12020E-02 6.23426E-02
1.60000E+01 4.89424E-01 4.59192E-01 6.68240E-01 4.72042E-01 4.99548E-01
3.20000E+01 2.94782E+00 2.67638E+00 3.21126E+00 2.83022E+00 3.07094E+00
6.40000E+01 2.72701E+01 2.17657E+01 3.23657E+01 2.48891E+01 2.93971E+01
1.28000E+02 2.77468E+02 1.76663E+02 3.31555E+02 2.04918E+02 2.94541E+02


==> spiral.rel_error.txt <==
3.20000E+01 6.63770E-03 2.84272E-03 6.95715E-02 3.37618E-03 6.17955E-02


==> stokes_array_2x2.txt <==
1.80000E+01 8.93855E-03 3.30125E-03 5.20282E-02 4.14293E+01 1.35318E-01
3.60000E+01 9.72307E-03 1.44278E-02 5.12100E-02 4.12905E+01 2.33383E-03
7.20000E+01 1.39145E-02 1.55795E-01 5.13584E-02 4.12518E+01 4.67763E-05
1.44000E+02 2.57158E-02 2.41383E+00 5.24333E-02 4.12683E+01 5.03051E-06
2.88000E+02 7.36711E-02 7.29837E+01 4.70462E-02 4.13536E+01 1.12139E-06


==> stokes_array_4x4.direct.txt <==
1.80000E+01 6.03717E-02 1.02349E-03 1.20551E+00 3.43427E-02 1.12438E+00
3.60000E+01 6.99182E-02 2.42683E-03 1.22723E+00 3.43040E-02 3.56114E-03
7.20000E+01 1.18730E-01 4.81452E-03 1.25221E+00 3.70737E-02 3.10697E-04
1.44000E+02 3.01266E-01 1.07299E-02 1.22729E+00 3.39773E-02 4.32634E-05
2.88000E+02 1.07423E+00 2.57221E-02 1.22595E+00 3.40622E-02 6.96753E-06
5.76000E+02 4.41685E+00 5.65600E-02 1.18466E+00 3.39872E-02 3.97344E-12


==> stokes_array_4x4.old.txt <==
18	0.079311	0.022097	0.254871	264.387318	7.23915E-01
36	0.143810	0.162956	0.267085	264.516361	4.41430E-03
72	0.217973	2.664020	0.256852	265.295450	4.33629E-05
144	0.281108	92.040185	0.264375	265.190734	2.66264E-04
288	1.238922	5688.261515	0.299275	263.862455	2.94165E-05


==> stokes_array_4x4.txt <==
1.80000E+01 2.02477E-02 2.45685E-02 2.52189E-01 2.59373E+02 1.12438E+00
3.60000E+01 2.43602E-02 2.21562E-01 2.51293E-01 2.59320E+02 3.56114E-03
7.20000E+01 4.67257E-02 1.16365E+01 2.49412E-01 2.60335E+02 3.10697E-04
1.44000E+02 1.02341E-01 8.26761E+01 2.44340E-01 2.59930E+02 4.32634E-05
2.88000E+02 3.71010E-01 6.07419E+03 3.01839E-01 2.77088E+02 6.96753E-06


==> stokes_basis_empty_sv.txt <==
5.639095578035304E+03
7.560445540227022E+02
7.359985160190253E+02
3.406350077020809E+02
2.073571125602129E+02
1.949667623334916E+02
1.362676520514345E+02
9.762911246111976E+01
9.693410478211366E+01
8.903384397705678E+01
7.457252071213496E+01
6.585208257909942E+01
6.122886715053006E+01
5.143109192709672E+01
3.565000145115979E+01
3.376800478135785E+01
2.698296733998968E+01
2.562004754255690E+01
1.741057433279028E+01
1.517250735550352E+01
1.379063305243020E+01
1.053042960372632E+01
9.866142664576728E+00
7.116171937623834E+00
5.673174058766467E+00
5.474950959617445E+00
5.139487985032639E+00
4.440933808405918E+00
3.473693165887827E+00
3.018330187407658E+00
2.792964988810500E+00
2.636912263840222E+00
2.392614583221264E+00
1.707103630195491E+00
1.673612138299990E+00
1.389041128697894E+00
1.254212812729557E+00
1.149496857814375E+00
1.099862134090881E+00
1.011136397781620E+00
9.043966269500746E-01
8.285757361062914E-01
7.847773722594319E-01
7.304856648547731E-01
6.266471604609085E-01
5.077173103213597E-01
4.907739827141810E-01
3.914513796433837E-01
3.763724709351625E-01
3.180648783418026E-01
2.892174734692618E-01
2.017331614727907E-01
1.892982614575811E-01
1.745218655934635E-01
1.505608702524417E-01
1.446645576200548E-01
1.118114657532689E-01
1.004610146534065E-01
9.195165286255652E-02
7.995845240677175E-02
7.595510085850588E-02
7.140059115700809E-02
7.029433598773482E-02
6.346683629419440E-02
5.556388935149464E-02
4.786212365318796E-02
4.471102925582229E-02
4.106355826612366E-02
3.732644556271662E-02
2.740630341324052E-02
2.685912579022352E-02
2.485176728052097E-02
2.361773896220655E-02
2.240544037195556E-02
1.846363754577823E-02
1.698602173100860E-02
1.397635544841536E-02
1.334562715231621E-02
1.108971815730533E-02
8.620581463466137E-03
8.478431212304518E-03
7.867334408134797E-03
7.434462610895500E-03
7.112875341944275E-03
6.382478125198189E-03
5.963299086381002E-03
5.774100272476352E-03
5.090000861110916E-03
4.969020001809425E-03
4.408582344269405E-03
4.072012150524926E-03
3.831004042559316E-03
3.808802626047453E-03
3.651850505026680E-03
3.366122938630238E-03
3.232265755162108E-03
3.011973993859526E-03
2.917829778230422E-03
2.770263996019812E-03
2.419924236286718E-03
2.384717626431338E-03
2.101075136318181E-03
1.862403012803945E-03
1.692425257860766E-03
1.615642166833410E-03
1.558499476189608E-03
1.458296881006879E-03
1.383190573755070E-03
1.221899293955035E-03
1.097063738413540E-03
9.967951435523926E-04
9.399565721818099E-04
8.594703418141699E-04
8.334329927924127E-04
7.652452335665404E-04
7.502030086643386E-04
6.846539990711528E-04
6.511530601156052E-04
6.186409822400786E-04
5.932972812095999E-04
5.592222297746414E-04
5.497094587781765E-04
5.102567756387319E-04
4.739510719115012E-04
4.426857131321064E-04
4.221573208838663E-04
3.975539061323037E-04
3.463611803984028E-04
3.239775630941672E-04
3.161835963326918E-04
3.022393971576998E-04
2.789931566341663E-04
2.708564193475947E-04
2.589580232616892E-04
2.469270201065290E-04
2.389405352641964E-04
2.375407751772940E-04
2.278819486071115E-04
2.175147287535629E-04
2.163657439749767E-04
2.068938897405280E-04
1.990886583990556E-04
1.924296974370140E-04
1.834703845884402E-04
1.720727079447074E-04
1.709005646557524E-04
1.586455334362373E-04
1.511971996038508E-04
1.491274762296995E-04
1.421879891428852E-04
1.347727753618946E-04
1.288065235142570E-04
1.276762634515003E-04
1.267111337950621E-04
1.181042500808502E-04
1.157992929606941E-04
1.108960001273323E-04
1.074455371841479E-04
1.062379141079219E-04
1.024156284707845E-04
9.679025603408600E-05
9.100619946232593E-05
8.837166053406164E-05
8.715401395499440E-05
8.451677750350894E-05
8.330829858386417E-05
8.081718624243790E-05
7.805816245577810E-05
7.564068152654402E-05
7.473455955543709E-05
7.300994087811055E-05
7.028868287018820E-05
6.958147456894005E-05
6.739514150520384E-05
6.407620327698445E-05
6.304655641315334E-05
6.169425837746742E-05
6.025276180397186E-05
5.580053013510661E-05
5.560530227302992E-05
5.477357938708792E-05
5.393739254199496E-05
5.092840499535385E-05
4.934150651831233E-05
4.761010193099242E-05
4.660681944006657E-05
4.502660446994368E-05
4.398555788804221E-05
4.352173663457245E-05
4.214050999368168E-05
4.117200094397274E-05
4.084808900515399E-05
4.026842085502675E-05
3.963630881446500E-05
3.866541065852502E-05
3.686846993769386E-05
3.603889502959033E-05
3.463625388725729E-05
3.365537144854318E-05
3.352974821874714E-05
3.298038046020362E-05
3.186434767143727E-05
3.097760705449537E-05
3.071296281320775E-05
2.993437467612303E-05
2.955029934855544E-05
2.881573385222140E-05
2.767215075231590E-05
2.658225259875286E-05
2.638585346313522E-05
2.521627087699882E-05
2.488698733274463E-05
2.411479045024861E-05
2.354980221226098E-05
2.307164259118582E-05
2.246042408875434E-05
2.198853665213662E-05
2.125874118190178E-05
2.058871983273849E-05
2.023670613782178E-05
1.981032432833462E-05
1.910365301479545E-05
1.858339182371789E-05
1.849112856755052E-05
1.769375032166202E-05
1.730849015866357E-05
1.678044891603342E-05
1.636856442416627E-05
1.570215799131317E-05
1.489189563431209E-05
1.471164552221580E-05
1.464715109446018E-05
1.425360022274382E-05
1.376982293372851E-05
1.319846189759645E-05
1.306433499142642E-05
1.281588434910739E-05
1.273615681308425E-05
1.235015605844588E-05
1.199060025547314E-05
1.187648908216698E-05
1.151077675847316E-05
1.128066310638420E-05
1.068999701986761E-05
1.042575327373101E-05
1.015467878894914E-05
9.997874263614278E-06
9.669052203012272E-06
9.304202298466960E-06
9.193473360261360E-06
8.719916844729654E-06
8.449605193227189E-06
8.244262823293608E-06
8.089002489862171E-06
7.892096153409425E-06
7.726367477784176E-06
7.659179052240732E-06
7.374737418792528E-06
7.203665754266082E-06
7.003314642026757E-06
6.796762697909452E-06
6.469582022643583E-06
6.397391054505407E-06
6.320340508216654E-06
6.262958781001645E-06
6.092863686327488E-06
5.876951554920043E-06
5.741506929830155E-06
5.576671025513856E-06
5.345991846904095E-06
5.316599207156090E-06
5.088707672400423E-06
4.954727271256132E-06
4.817214693647696E-06
4.779762515421241E-06
4.607387447687923E-06
4.486981890028772E-06
4.454569248451652E-06
4.270205961076307E-06
4.145918878526102E-06
4.043052472263590E-06
3.975770062879601E-06
3.899221476235265E-06
3.871113868689911E-06
3.750043429558769E-06
3.636147460371654E-06
3.491394730943333E-06
3.421376988993515E-06
3.352100284188107E-06
3.187635361622574E-06
3.147061436589805E-06
3.042157280215397E-06
2.989175601522023E-06
2.962245530717545E-06
2.875170045073935E-06
2.793034123533624E-06
2.702640084448608E-06
2.619040186713124E-06
2.587170895718700E-06
2.425086303897454E-06
2.316021585334184E-06
2.221299042545723E-06
2.155009842555798E-06
2.064144264683688E-06
2.030238765292767E-06
2.001919493531458E-06
1.893449425079275E-06
1.846168184403284E-06
1.764733607469187E-06
1.730508023392874E-06
1.657033388784504E-06
1.615865578836255E-06
1.521945816407461E-06
1.515385449067740E-06
1.470056416950889E-06
1.425156175166352E-06
1.361985392471064E-06
1.325280333046962E-06
1.275272865934760E-06
1.243160370708941E-06
1.231802284667291E-06
1.189067436418178E-06
1.144033301247512E-06
1.126001923956203E-06
1.091109980049865E-06
1.054395225849069E-06
1.008007383061316E-06
9.777539831332421E-07
9.431462544879158E-07
9.278946481415663E-07
9.028710832663203E-07
8.610572656132015E-07
8.224066486100496E-07
8.058411704765338E-07
7.908155276633090E-07
7.598397706730926E-07
7.342605609504196E-07
6.846374404449961E-07
6.388139545662340E-07
6.244176595502325E-07
5.820448795717042E-07
5.568035501209597E-07
5.412346831422377E-07
5.058474890166692E-07
4.797550953008143E-07
4.683879705944951E-07
4.570462643652562E-07
4.051059401360801E-07
3.874142753858086E-07
3.717135086001449E-07
3.326175444959032E-07
3.289403981386727E-07
3.069634706931587E-07
2.994033893617729E-07
2.744578294969946E-07
2.603638336648342E-07
2.467101684786534E-07
2.317134598095822E-07
2.260539844162453E-07
2.168640983798138E-07
2.110599429165227E-07
1.973346641044665E-07
1.908356606132711E-07
1.841292312834020E-07
1.752929968546397E-07
1.674381669349928E-07
1.618307154015184E-07
1.534111989888420E-07
1.413366141557832E-07
1.314389262683619E-07
1.307915493305551E-07
1.157667637134027E-07
1.117408381791793E-07
1.099023662909402E-07
1.070993028310603E-07
9.909044826580846E-08
9.795942416644134E-08
9.437172162057657E-08
8.818375014399269E-08
8.364466679029135E-08
8.079866469874295E-08
7.636240730933531E-08
6.345963833588498E-08
5.835073745852295E-08
5.409661092832417E-08
4.748509366780885E-08
4.454229846706307E-08
4.167321679275978E-08
3.527935262117067E-08
2.953032105120077E-08
2.687695584218054E-08
2.314116271392329E-08
2.255384366978559E-08
2.229555384228401E-08
1.890352441192180E-08
1.797802714971350E-08
1.496023467030138E-09
1.403803406672133E-09
1.371436635193311E-09
1.298786372248507E-09
1.533067021759410E-10
1.430160069352494E-10
1.342347522368070E-10
1.290205073734468E-10
1.551364894963512E-11
1.299314681923771E-11
1.189236032057210E-11
1.135999526277113E-11
1.011493598278490E-11
9.749729304894855E-12
8.469005542099131E-12
8.400545590129286E-12
7.825935137099229E-12
7.606063628813143E-12
7.371499840480202E-12
7.111167878550899E-12
7.045617046456260E-12
6.979321845054881E-12
6.763446321306385E-12
6.375029441604514E-12
6.244850835137665E-12
6.030544118248258E-12
5.871211897369901E-12
5.769970732642165E-12
5.664072241841125E-12
5.401531268311792E-12
5.279803942965917E-12
5.163300154332320E-12
5.067042385309237E-12
4.941513759322988E-12
4.806126725792483E-12
4.715996267973654E-12
4.667491835768735E-12
4.582010553075105E-12
4.527729498162630E-12
4.474902992036193E-12
4.425742587327948E-12
4.393463693204562E-12
4.326154000420381E-12
4.256302656364260E-12
4.168864013683845E-12
4.120119031680395E-12
4.113248806166623E-12
3.996299502619864E-12
3.899211437157941E-12
3.882550156693085E-12
3.841200705124565E-12
3.764233085024232E-12
3.747837323457695E-12
3.692840264963385E-12
3.658152765405924E-12
3.599421523914783E-12
3.493830067958871E-12
3.440403531295835E-12
3.437768282859655E-12
3.412530592450132E-12
3.389469038317878E-12
3.336032090432377E-12
3.232982148424624E-12
3.198793438212528E-12
3.188225861540011E-12
3.147522932806557E-12
3.110918021692678E-12
3.061466158185765E-12
3.040321736526011E-12
3.005024462381827E-12
2.971079659695513E-12
2.921461953350681E-12
2.916379217884273E-12
2.891529934375679E-12
2.866079806444552E-12
2.850728970168416E-12
2.810500267380114E-12
2.765174483179568E-12
2.723926378184997E-12
2.684156750299340E-12
2.670868504643551E-12
2.629301748752998E-12
2.602371797098847E-12
2.528069938133525E-12
2.511958838776579E-12
2.499407148853439E-12
2.478797544794701E-12
2.443922766445111E-12
2.430628028525368E-12
2.419554961694267E-12
2.380357518477899E-12
2.346014019063336E-12
2.325112525539616E-12
2.280658412721654E-12
2.264255747491113E-12
2.259692717059914E-12
2.236713463763811E-12
2.217491851782301E-12
2.167790845784247E-12
2.154994644535847E-12
2.125909250891750E-12
2.116743318051958E-12
2.071567814442614E-12
2.052070047336269E-12
2.030110000619484E-12
2.008953615069680E-12
1.988429909229146E-12
1.970905802319311E-12
1.952556520730389E-12
1.948417402284748E-12
1.942338514970622E-12
1.883001687693268E-12
1.868267609680429E-12
1.839809145030867E-12
1.825100912989331E-12
1.789595800309386E-12
1.784285208742744E-12
1.765306769746876E-12
1.750495266586606E-12
1.747913278923539E-12
1.705543289266879E-12
1.688344275756255E-12
1.653666176224180E-12
1.643658566326249E-12
1.639568249495278E-12
1.608370035678376E-12
1.603569644310976E-12
1.570214400323283E-12
1.557347604186975E-12
1.537292543101868E-12
1.511425884586823E-12
1.503791448032550E-12
1.486483998076380E-12
1.469832668234799E-12
1.465356072304072E-12
1.443452159096424E-12
1.417186288697260E-12
1.388640070836383E-12
1.366474944014281E-12
1.358106615676460E-12
1.336146679135826E-12
1.330314818327927E-12
1.323174953478480E-12
1.311006832971765E-12
1.300487130253334E-12
1.278403674411827E-12
1.258190490251460E-12
1.250436407168716E-12
1.236833408075198E-12
1.211928536949751E-12
1.198008000162705E-12
1.189403746894438E-12
1.182193548609374E-12
1.159357481959562E-12
1.137233326699295E-12
1.120879142700244E-12
1.110670494182685E-12
1.086267465396482E-12
1.075906851008974E-12
1.063208913785111E-12
1.054520384973999E-12
1.007837208459790E-12
9.946254202260868E-13
9.893759238527478E-13
9.795935250004076E-13
9.442672787259315E-13
9.221614400337542E-13
9.039890855093208E-13
8.773756154520158E-13
8.677274893389594E-13
8.469405820784341E-13
8.424443901581724E-13
8.183855425372659E-13
8.087537322215629E-13
7.855134611746897E-13
7.744316474378658E-13
7.542866136505615E-13
7.495971244215204E-13
7.381190994588318E-13
7.164148698467725E-13
7.123081115681831E-13
6.982983419600863E-13
6.853386302356186E-13
6.652770269700007E-13
6.482214150851626E-13
6.393189459588707E-13
6.251406483861930E-13
6.214766563795724E-13
6.111846237324703E-13
5.955983321848846E-13
5.833827421415372E-13
5.747111983586014E-13
5.568894488742641E-13
5.450210808809387E-13
5.381034363793280E-13
5.134706835705644E-13
5.060790334199732E-13
4.930969053974858E-13
4.667644628403711E-13
4.456660057658071E-13
4.245873065422109E-13
4.028005350238263E-13
3.654345045837699E-13
3.574336485753373E-13
3.353001611831007E-13
3.297560911568346E-13
3.169449431609432E-13
2.803300268299879E-13
2.656873698269038E-13
2.568574169079044E-13
2.433818345182046E-13
2.394232135143914E-13
2.358567292681786E-13
2.283592293560541E-13
2.121536795720838E-13
2.039463170754383E-13
1.958421052694727E-13
1.895458540517710E-13
1.837463579465383E-13
1.799961864614659E-13
1.710781485407393E-13
1.589003290340773E-13
1.558335408152563E-13
1.496167267738003E-13
1.435332537790113E-13
1.411385919569126E-13
1.351652112608087E-13
1.309699090036527E-13
1.274801867315750E-13
1.176949802019814E-13
1.147597386654460E-13
1.052509881614266E-13
1.019334240063396E-13
9.922119807035770E-14
9.651591691453577E-14
9.248193236686964E-14
9.104927131111350E-14
8.656945970297591E-14
8.421574940463441E-14
7.715754383917595E-14
7.560420433551460E-14
7.516459352088194E-14
7.308692211550812E-14
7.111495414018923E-14
6.947429790788314E-14
6.816414057433154E-14
6.656805667882993E-14
6.624972182068660E-14
6.406801535200993E-14
6.311745678353322E-14
6.116972371889198E-14
6.097508033373322E-14
5.980296633235431E-14
5.853019750332033E-14
5.613203882623015E-14
5.574002558314145E-14
5.520398076443752E-14
5.394993831088611E-14
5.293748058133202E-14
5.107322295093773E-14
5.038719408718332E-14
4.886891066397955E-14
4.865462904822531E-14
4.810803797069561E-14
4.726061283561968E-14
4.615054427790438E-14
4.407060817479615E-14
4.343938268273834E-14
4.290249346506790E-14
4.179931160818029E-14
3.997862921919834E-14
3.927012786987021E-14
3.737006600455282E-14
3.639798520188656E-14
3.542197670098129E-14
3.305357405221047E-14
3.232415707678733E-14
3.064991776832035E-14
2.909770770943332E-14
2.749863266059487E-14
2.677733920346844E-14
2.576089030410340E-14
2.505523954852747E-14
2.437081854884831E-14
2.363684162687567E-14
2.143821954679474E-14
2.062726948851316E-14
1.993895582069412E-14
1.954439146191277E-14
1.854871352782853E-14
1.849145013850488E-14
1.793593825949559E-14
1.729911466105139E-14
1.718632481419865E-14
1.640538240019059E-14
1.607735893945106E-14
1.595100028530075E-14
1.559540183780225E-14
1.533654493421194E-14
1.508931443524690E-14
1.501087316058861E-14
1.480852928634293E-14
1.468552936015795E-14
1.450799675981924E-14
1.434251528334008E-14
1.429410650938743E-14
1.398102427308110E-14
1.368252182320304E-14
1.355224234511088E-14
1.347574452954653E-14
1.335042421404569E-14
1.311852626444260E-14
1.304387579426917E-14
1.298987503367901E-14
1.290504992014277E-14
1.279624261792879E-14
1.259203499311416E-14
1.255605702306726E-14
1.248197011807213E-14
1.240774685240869E-14
1.233490500109043E-14
1.225372779754333E-14
1.218539747937268E-14
1.207352064987527E-14
1.196621764862017E-14
1.185475753231667E-14
1.184512427842128E-14
1.177501495885444E-14
1.165633204245937E-14
1.160912207861746E-14
1.153300729661648E-14
1.144168823566442E-14
1.139681951594151E-14
1.129558615442218E-14
1.117159749466445E-14
1.112527109876611E-14
1.106236054900795E-14
1.103095338619748E-14
1.095290119627856E-14
1.091222266642836E-14
1.086439456944543E-14
1.079051822424820E-14
1.073087091950896E-14
1.065617706441423E-14
1.057289526555275E-14
1.054791099438006E-14
1.053569835420191E-14
1.048768122372152E-14
1.042020856618710E-14
1.041365479764347E-14
1.033668726577117E-14
1.031408319533814E-14
1.025134570164207E-14
1.013098359114330E-14
1.006685533182622E-14
1.005355910202547E-14
9.931219073807759E-15
9.917782968769373E-15
9.894231100375220E-15
9.840378566170494E-15
9.817884217167788E-15
9.772974370533251E-15
9.749623844321927E-15
9.714209245872241E-15
9.672203296586884E-15
9.639561593370849E-15
9.568120828420975E-15
9.548466397012593E-15
9.459428832434455E-15
9.442254819896534E-15
9.358470477037183E-15
9.346786286167017E-15
9.293671480344342E-15
9.279280530599083E-15
9.213047439772814E-15
9.125088645347458E-15
9.099130437246398E-15
9.088719692363409E-15
9.017863953031354E-15
8.980662902400856E-15
8.976415440518353E-15
8.953056289406905E-15
8.878616678413650E-15
8.871778397789810E-15
8.823591531892731E-15
8.782566901625831E-15
8.771995364202610E-15
8.750842964697149E-15
8.706447233643058E-15
8.657463110996530E-15
8.605359268403057E-15
8.500869102815318E-15
8.478484769925701E-15
8.445832518702493E-15
8.403977643488104E-15
8.371875033492576E-15
8.357391098793427E-15
8.351817439036908E-15
8.278871237573371E-15
8.249535244119177E-15
8.222663469836266E-15
8.189763063809887E-15
8.128665490995561E-15
8.103545654527631E-15
8.095840481104536E-15
8.046457902472460E-15
8.012939560451790E-15
7.996192097447945E-15
7.965626815247263E-15
7.936302064837833E-15
7.902291415418670E-15
7.842515809336276E-15
7.791217409820338E-15
7.761608283126430E-15
7.721760456076088E-15
7.705929205203518E-15
7.673748162040132E-15
7.653136103020712E-15
7.633501365862313E-15
7.586743445510045E-15
7.571983627475990E-15
7.545235169237679E-15
7.515028226191717E-15
7.481842193351532E-15
7.457085938511432E-15
7.417193104023376E-15
7.392069937193569E-15
7.373269534628600E-15
7.361674003852992E-15
7.333147976923130E-15
7.272640640393526E-15
7.255661578602279E-15
7.240929390526531E-15
7.210052687667692E-15
7.184609632907843E-15
7.166560197424709E-15
7.126452464456772E-15
7.103168557715307E-15
7.072748289911424E-15
7.032203847665717E-15
7.008427224434361E-15
6.992281122701780E-15
6.947505719218823E-15
6.925253341500176E-15
6.880941604340709E-15
6.855753183276004E-15
6.841403414320716E-15
6.819501296073505E-15
6.785873754545309E-15
6.760863909075294E-15
6.747786961526065E-15
6.699593107324811E-15
6.680003336237093E-15
6.649132116837894E-15
6.628281508845307E-15
6.588744498442396E-15
6.576206770069059E-15
6.547065234625262E-15
6.514150897000727E-15
6.509732981027927E-15
6.481808376342568E-15
6.474900108866832E-15
6.424445537182079E-15
6.387431254155428E-15
6.372474060508305E-15
6.361195319416309E-15
6.342178777630291E-15
6.319942798849241E-15
6.288074487189390E-15
6.260193773801965E-15
6.211134138275760E-15
6.199977988780870E-15
6.178889155580123E-15
6.141804019155977E-15
6.128365842085720E-15
6.092117463151139E-15
6.066380929954403E-15
6.031079626102962E-15
6.021486634261160E-15
6.002031200396188E-15
5.966222079306750E-15
5.961288387751402E-15
5.945729206361162E-15
5.929756335142853E-15
5.857684173879593E-15
5.849829695401428E-15
5.842137554533699E-15
5.825777682696933E-15
5.777533242821737E-15
5.753295124131183E-15
5.740742055234201E-15
5.711690118205925E-15
5.688624383689054E-15
5.680403873386922E-15
5.638488026246051E-15
5.631261561145616E-15
5.608034924117144E-15
5.602965496724993E-15
5.571290107786081E-15
5.564742722721855E-15
5.530418219471415E-15
5.517843629095370E-15
5.494295550783973E-15
5.474312920016835E-15
5.461048332067324E-15
5.409118772537403E-15
5.389072061763617E-15
5.375170435669617E-15
5.366089052751487E-15
5.320214171989136E-15
5.293161376422917E-15
5.283082262195557E-15
5.239728982817262E-15
5.215278069351938E-15
5.203890122436423E-15
5.184082048200744E-15
5.140673492744372E-15
5.134568839510825E-15
5.118890472854944E-15
5.092974088770749E-15
5.066544919559506E-15
5.037045342150149E-15
5.023812718054775E-15
5.016142515081469E-15
4.988656619021853E-15
4.960427721618457E-15
4.943578218092900E-15
4.920360799009576E-15
4.892933463299528E-15
4.857753072899749E-15
4.856467149705158E-15
4.830041781182979E-15
4.794223194880021E-15
4.783042710770869E-15
4.775018160058409E-15
4.744089804571265E-15
4.734124689737634E-15
4.720186761030097E-15
4.697467949010851E-15
4.668782078399878E-15
4.645328710074957E-15
4.629680960176217E-15
4.620374219580968E-15
4.592576748113414E-15
4.579629283448267E-15
4.559906522847193E-15
4.531383002495144E-15
4.498356821780770E-15
4.491168526354310E-15
4.463762829218348E-15
4.425580098265360E-15
4.408193572570421E-15
4.384544337606757E-15
4.355317466366759E-15
4.346798581070269E-15
4.332112535286730E-15
4.316441096706537E-15
4.302370388325447E-15
4.283947751258395E-15
4.273450309945848E-15
4.243327006624236E-15
4.220951015747039E-15
4.200173203295560E-15
4.180368105418554E-15
4.170635766127900E-15
4.139157827290311E-15
4.110036600433188E-15
4.076197725931997E-15
4.070581920925159E-15
4.053118318205019E-15
4.036001624762454E-15
4.019977981783717E-15
3.999047184516088E-15
3.960350821342835E-15
3.939075308234917E-15
3.920550983052347E-15
3.880548675025054E-15
3.871543017220574E-15
3.842647215174072E-15
3.826102790401349E-15
3.800216860611340E-15
3.785162535518130E-15
3.759721017310623E-15
3.737568510465823E-15
3.702565309285766E-15
3.683561916986650E-15
3.677679043865626E-15
3.669146988750089E-15
3.654679222169535E-15
3.635325144392910E-15
3.622403089665127E-15
3.597165787860578E-15
3.576454709547438E-15
3.552683782812051E-15
3.526571725741176E-15
3.509610897006757E-15
3.504305435971936E-15
3.486745905247631E-15
3.441846626027918E-15
3.440325495424511E-15
3.417816704448728E-15
3.416359761891128E-15
3.376382489486130E-15
3.370231214393729E-15
3.355251952753254E-15
3.317249150907822E-15
3.310416681805081E-15
3.298476139787695E-15
3.284169787038919E-15
3.258935552862501E-15
3.243499204773066E-15
3.207205553135642E-15
3.200647300524059E-15
3.183046406162557E-15
3.171068590843921E-15
3.143235565526077E-15
3.124225513552304E-15
3.102326291066133E-15
3.097944587484201E-15
3.088675274500643E-15
3.063166415521598E-15
3.040973024246720E-15
3.019034520893706E-15
2.985010479638108E-15
2.972388519351982E-15
2.967041994708489E-15
2.936593287721681E-15
2.927874672246432E-15
2.896262514052178E-15
2.881700884263738E-15
2.866409005942312E-15
2.849352854194182E-15
2.835367565400892E-15
2.812282578269115E-15
2.802817043554692E-15
2.798089800112989E-15
2.775445980136624E-15
2.735745768553520E-15
2.713090402772985E-15
2.698549521071922E-15
2.691798886995225E-15
2.659038036969612E-15
2.645332540419367E-15
2.623374875899171E-15
2.621224060232420E-15
2.590996302193633E-15
2.585047412714251E-15
2.558588485365328E-15
2.554066872817617E-15
2.521208024599111E-15
2.488690806052931E-15
2.486087600234372E-15
2.477854802149670E-15
2.460000614058325E-15
2.429006522694273E-15
2.422785061556171E-15
2.395171158453443E-15
2.375444511625000E-15
2.363612972649002E-15
2.328248249497465E-15
2.321724617780001E-15
2.310284668666680E-15
2.305743775217114E-15
2.272557685411948E-15
2.262368134351886E-15
2.235597390718458E-15
2.217492614828530E-15
2.191660553947268E-15
2.177498508021872E-15
2.135094548360446E-15
2.121624952309298E-15
2.108988293371541E-15
2.089721445616207E-15
2.073656926232426E-15
2.043178150057575E-15
2.038284668182472E-15
1.984044381000898E-15
1.972713868013201E-15
1.941396444595912E-15
1.936312570925636E-15
1.927421371813920E-15
1.897934047941100E-15
1.885843885323180E-15
1.865111331164661E-15
1.846572528505226E-15
1.836678845777158E-15
1.823720729083600E-15
1.792521955372845E-15
1.767948332474575E-15
1.738397282063648E-15
1.728956055128410E-15
1.704037355699699E-15
1.694240830754947E-15
1.650792461316713E-15
1.641383216200641E-15
1.604220691140549E-15
1.582528801710950E-15
1.554821419820287E-15
1.535844674254067E-15
1.524184631704278E-15
1.490563012584358E-15
1.477159308509248E-15
1.462348866842809E-15
1.423127356873155E-15
1.412111001688942E-15
1.373788048308210E-15
1.316123113983500E-15
1.286268812671026E-15
1.259725311592071E-15
1.215301902771874E-15
1.136516400977746E-15
1.111596653400477E-15
1.094095458436523E-15
1.040086275142659E-15
1.024009378735913E-15
8.465032179948627E-16
7.260921349315610E-16
6.682279121420732E-16
3.804465929426016E-16


==> stokes_basis_square-circle_sv.txt <==
1.765679217725069E+04
8.967120180811347E+03
8.783840280273414E+03
3.337848534283147E+03
1.165802777960283E+03
6.662899400378233E+02
6.442594298681911E+02
4.025657892307189E+02
2.808801100994131E+02
2.258291560962315E+02
2.165705969689964E+02
1.905173127419886E+02
1.189424681282103E+02
1.143014120292222E+02
1.069332184332593E+02
7.165372219288921E+01
6.732849492709099E+01
4.877771281896798E+01
4.736359389791775E+01
3.963934312319822E+01
3.678961603312877E+01
2.648396520071325E+01
2.365117543644608E+01
2.238065221956209E+01
1.783408263791169E+01
1.686072055321569E+01
1.408666540394039E+01
1.362549510217340E+01
1.064401369123524E+01
9.021379511425129E+00
5.876335907252199E+00
5.846863956144798E+00
4.908127601824950E+00
4.071721186497302E+00
3.824864346325135E+00
3.199859066972694E+00
3.046651569329668E+00
2.977626696247581E+00
2.852679795160408E+00
2.746794588056698E+00
1.929181626563371E+00
1.914714320290082E+00
1.666997842241676E+00
1.620333221920604E+00
1.355851852471643E+00
1.117653778509508E+00
1.082504193364030E+00
9.925313925745513E-01
7.984481468437331E-01
7.149421016299297E-01
5.726766503680587E-01
5.259388818221863E-01
5.186158918082739E-01
4.183945021166779E-01
3.857016096566542E-01
3.139350506141574E-01
3.089831860167627E-01
2.420831433601567E-01
2.201732921277694E-01
2.030830777560230E-01
1.946987172517129E-01
1.786685917087746E-01
1.773305671547427E-01
1.294421781456100E-01
1.161535390986022E-01
9.041578265430206E-02
8.280142607574158E-02
7.818634972612802E-02
7.165550874989247E-02
6.186747406474370E-02
5.226624488889968E-02
4.742478103095108E-02
4.460715386006576E-02
4.426510489706731E-02
3.944938825510220E-02
3.735581258836922E-02
3.594679955620508E-02
3.173170188182944E-02
2.754738717898656E-02
2.650441919602038E-02
2.427844796995327E-02
2.112088345732727E-02
2.050064942435539E-02
1.990838374728083E-02
1.717079867544587E-02
1.659187542657799E-02
1.583239552419761E-02
1.441981289610396E-02
1.377037015082433E-02
1.355390274311531E-02
1.290241448275721E-02
1.248568895499007E-02
1.168487272530309E-02
1.142712779699694E-02
1.109453171102339E-02
1.063730547439330E-02
9.855123643371265E-03
9.487738399768015E-03
8.801583982109638E-03
8.409894439572130E-03
7.710600085117683E-03
7.135468675712490E-03
6.508248353454790E-03
6.136973600478817E-03
5.992830345081676E-03
5.668656104678072E-03
5.232659031624406E-03
5.096044219703915E-03
4.739201107588945E-03
4.634399356784311E-03
4.520709408887645E-03
4.037093835050201E-03
3.954315596377446E-03
3.834842700424046E-03
3.638551964528476E-03
3.552547175735172E-03
3.363297974380061E-03
3.004793048871565E-03
2.934818635100102E-03
2.778031258655178E-03
2.756076297400792E-03
2.537917898660946E-03
2.446762435167496E-03
2.331018388425524E-03
2.278471796740171E-03
2.081129838394624E-03
1.966391965233273E-03
1.823961283554477E-03
1.798047138483504E-03
1.722231110487459E-03
1.592865807144848E-03
1.559987849191942E-03
1.480658037420814E-03
1.441117180735279E-03
1.341381956533857E-03
1.285697396388155E-03
1.237086288691562E-03
1.208272702850634E-03
1.183437828497065E-03
1.129449875913852E-03
1.083343507619988E-03
1.032597737396352E-03
1.009848703777339E-03
9.894973372784424E-04
9.516597301851480E-04
9.187967791338538E-04
8.917869057976821E-04
8.099354735665260E-04
8.034862946768069E-04
7.827454611000282E-04
7.505843893241157E-04
7.273200576991981E-04
6.814138257280396E-04
6.673627594611596E-04
6.446854943387473E-04
5.906919863943302E-04
5.836430623399805E-04
5.752853162871931E-04
5.371950513523202E-04
5.012775983647481E-04
4.818588205250213E-04
4.645267077313463E-04
4.528398510706525E-04
4.377254312285367E-04
3.972964104839187E-04
3.864413537148582E-04
3.592157254570936E-04
3.250376507007464E-04
3.199789429335955E-04
3.012543236846874E-04
2.863125164110625E-04
2.668380671348351E-04
2.514376212190097E-04
2.424736057715885E-04
2.365823724942449E-04
2.258350267716491E-04
2.134006308011220E-04
2.049547410667130E-04
2.041388776963767E-04
2.009334966735612E-04
1.933163883466608E-04
1.853973397661797E-04
1.783525148853504E-04
1.625164534990815E-04
1.602303899759415E-04
1.557332010327447E-04
1.543585174546551E-04
1.507589126622729E-04
1.471908779585531E-04
1.385051472158405E-04
1.346157730163471E-04
1.295363706796917E-04
1.246203620176685E-04
1.204600165618151E-04
1.197289389544087E-04
1.177877942545600E-04
1.136590540211693E-04
1.081988734121058E-04
1.039290178031720E-04
9.917558403266385E-05
9.885653534511763E-05
9.820005201121473E-05
9.242747075261323E-05
9.193438579325616E-05
8.856265459713446E-05
8.501115971726408E-05
8.213686816699747E-05
7.978652197056036E-05
7.836945552617773E-05
7.565719089012531E-05
7.390489897441004E-05
7.267979508217184E-05
7.108684075234347E-05
6.967743984782048E-05
6.656428038595523E-05
6.437617808680746E-05
6.204972414998808E-05
6.126770790454323E-05
5.789222148487137E-05
5.725852771516416E-05
5.626120102267882E-05
5.460385764340939E-05
5.347703084529308E-05
4.962832490858106E-05
4.800273388745067E-05
4.697009884469947E-05
4.634365070662030E-05
4.594915693344528E-05
4.364843310430475E-05
4.253481959080914E-05
4.056698961977041E-05
3.883699126702092E-05
3.833535460607939E-05
3.761040977841244E-05
3.625881236300652E-05
3.466166502193896E-05
3.433212975642626E-05
3.237789503206042E-05
3.177982716451126E-05
3.068361561105302E-05
2.966610431504217E-05
2.910553547492960E-05
2.792634373623661E-05
2.714082479895816E-05
2.649678720036963E-05
2.623984308712167E-05
2.596750286517786E-05
2.573630401669651E-05
2.477101626394710E-05
2.404763489694968E-05
2.378155308423670E-05
2.288238340545158E-05
2.232769875822686E-05
2.199556060411375E-05
2.136367725555563E-05
2.050242567397608E-05
2.034514313091065E-05
1.976435418166701E-05
1.938901489721704E-05
1.909179254398707E-05
1.875265483316672E-05
1.786950142864641E-05
1.728989195039485E-05
1.677758912330168E-05
1.650836107130716E-05
1.637699617080281E-05
1.605170382146363E-05
1.564914547038304E-05
1.510969679769085E-05
1.477877986385569E-05
1.404159994776735E-05
1.392037308699450E-05
1.380618081457976E-05
1.339103071044055E-05
1.281953638403547E-05
1.238465440884118E-05
1.198015934765958E-05
1.176268635602947E-05
1.155702924590587E-05
1.117510522728622E-05
1.103303442120157E-05
1.065477904803685E-05
1.040293160543289E-05
1.022868978237449E-05
9.872667281575872E-06
9.753869465366312E-06
9.592918170788498E-06
9.192810804273464E-06
8.989348946573427E-06
8.896043287519313E-06
8.577415125799264E-06
8.512889460267164E-06
8.157225162713967E-06
7.929618795291046E-06
7.682344474829983E-06
7.600334757235227E-06
7.329013662868805E-06
7.202817421256420E-06
6.891367508831902E-06
6.684992183899455E-06
6.624959307060284E-06
6.416343883682679E-06
6.365262759048075E-06
6.269541270047750E-06
6.031824718235287E-06
5.639470456355985E-06
5.505952214679370E-06
5.426284919464346E-06
5.288393090493039E-06
5.267645943558751E-06
5.105668523613910E-06
4.925298904676323E-06
4.862418937407013E-06
4.570389295463591E-06
4.530036991708259E-06
4.383640341010120E-06
4.287992878717979E-06
4.248910639685139E-06
3.998194960017974E-06
3.966938875937742E-06
3.912310903372689E-06
3.800885044674939E-06
3.627466838699702E-06
3.619360274629541E-06
3.560651876717965E-06
3.393711840674094E-06
3.316601247414695E-06
3.209927168566278E-06
3.126196494613063E-06
3.081385484476684E-06
3.009444179941573E-06
2.970842221845309E-06
2.866227460154339E-06
2.793374240152839E-06
2.735384155148507E-06
2.641200366569435E-06
2.539116743889391E-06
2.490559905864105E-06
2.411439790726004E-06
2.368450956665833E-06
2.237898549617155E-06
2.194116612943236E-06
2.060290265364991E-06
2.009328265959555E-06
1.979170661895443E-06
1.950360756780349E-06
1.893564684138701E-06
1.766123148284494E-06
1.636184276550569E-06
1.624352763109392E-06
1.593457049336887E-06
1.532258851503397E-06
1.467412509165435E-06
1.414473763468603E-06
1.388938203335198E-06
1.264596234212528E-06
1.200781620201557E-06
1.147476323616578E-06
1.112567757347318E-06
1.074762533754694E-06
1.046683182268934E-06
1.006350937540920E-06
9.662397850671667E-07
9.421736412157147E-07
8.778759520699763E-07
8.636879491455844E-07
8.217988003092214E-07
7.951065282581960E-07
7.502860135948840E-07
7.263476517714354E-07
6.781917988597733E-07
6.480542875481831E-07
6.160965279823455E-07
5.267963588753104E-07
5.024721399567900E-07
4.823857841998099E-07
4.629949525041472E-07
4.346750816018191E-07
4.033300215820523E-07
3.761186953114420E-07
3.395262465823391E-07
2.973832866747275E-07
2.872877495971133E-07
2.757909938001123E-07
2.467455586848183E-07
2.219289434991524E-07
2.067190473118630E-07
1.897338350531856E-07
1.710987765735006E-07
1.524126014615436E-07
1.401801496140379E-07
1.239425350072397E-07
5.848371851113778E-08
3.867712272618443E-08
3.287962954738443E-08
2.359535389610874E-08
4.049742528124317E-09
3.099554030772690E-09
2.818647793500057E-09
2.329063011880434E-09
1.981834232273307E-10
1.759663218398681E-10
1.596805275069122E-10
1.254632199857969E-10
2.687302671562039E-11
2.514944713389726E-11
2.426497491547625E-11
2.341849108857623E-11
2.206552018562287E-11
2.178046286023080E-11
2.132145556413540E-11
2.084678759500379E-11
1.915820996144660E-11
1.860879901041573E-11
1.796714443443030E-11
1.695660852454906E-11
1.659746559272856E-11
1.601877899562129E-11
1.580600109780588E-11
1.538411875348102E-11
1.517903792936275E-11
1.482307665344275E-11
1.441144042147526E-11
1.421414448578106E-11
1.409127466112300E-11
1.399698092482498E-11
1.375989114854226E-11
1.354247784703564E-11
1.317699943039620E-11
1.271393984149567E-11
1.258719026046588E-11
1.242293640838053E-11
1.218920555144418E-11
1.192196555063421E-11
1.179463833271630E-11
1.167329260401625E-11
1.159976992300911E-11
1.147782701503712E-11
1.121329248877526E-11
1.103626396114699E-11
1.086942272241906E-11
1.079945551307942E-11
1.052704033075798E-11
1.023075715259586E-11
1.016476121567294E-11
1.009967232873688E-11
9.957488198255083E-12
9.772955982330131E-12
9.609113551440076E-12
9.588302859436168E-12
9.368137223927438E-12
9.280851350083805E-12
9.240684593372604E-12
9.110035324540648E-12
8.987588442044031E-12
8.825800608085249E-12
8.734585750614969E-12
8.592668344133131E-12
8.509783815134479E-12
8.457551346949120E-12
8.303299920114536E-12
8.288316277142772E-12
8.181986325720673E-12
7.976331188280723E-12
7.936963891389217E-12
7.745709539769001E-12
7.699840012507662E-12
7.635874040319976E-12
7.586477464515385E-12
7.442734983898228E-12
7.421961238414227E-12
7.286444297119827E-12
7.121450214458300E-12
7.009830561123121E-12
6.983110281143921E-12
6.960161548249001E-12
6.808054218028447E-12
6.738501544662179E-12
6.631425217117998E-12
6.496804436343972E-12
6.402835393531130E-12
6.378717237534605E-12
6.273215515519639E-12
6.219405813348657E-12
6.136876418286823E-12
6.071072873340195E-12
6.022543056427479E-12
6.002087096156848E-12
5.876849451939204E-12
5.862138177029407E-12
5.749968602722104E-12
5.595482326952393E-12
5.581226402936041E-12
5.531640759748818E-12
5.406190962780556E-12
5.383899193167708E-12
5.343172824072145E-12
5.341402804728003E-12
5.171312572069543E-12
5.087565041205484E-12
5.060316814136426E-12
4.968273644195151E-12
4.959480428015229E-12
4.848423942084302E-12
4.805936515139357E-12
4.760399444367938E-12
4.730189028696176E-12
4.711290382138854E-12
4.681886407854283E-12
4.591867665197441E-12
4.553176970099289E-12
4.520114135837092E-12
4.427719462207445E-12
4.396354505404244E-12
4.332916415916188E-12
4.273912760766397E-12
4.211174164755911E-12
4.184823125894643E-12
4.129852676297943E-12
4.098618983739243E-12
4.065000686952661E-12
4.016739402944106E-12
3.961492837223961E-12
3.923391071658725E-12
3.843542663457326E-12
3.823996150412872E-12
3.769901203615017E-12
3.726115579566619E-12
3.718612928538127E-12
3.700809204942057E-12
3.634383978680996E-12
3.608408129125687E-12
3.577975892733500E-12
3.536448032865261E-12
3.512111789432496E-12
3.427192392257363E-12
3.412504217042581E-12
3.332488407713625E-12
3.325374117823079E-12
3.282397883674937E-12
3.236316408322254E-12
3.220340511689937E-12
3.183153502900495E-12
3.142289476168681E-12
3.106543390696127E-12
3.062972072698726E-12
3.042242400315060E-12
2.987765854473653E-12
2.949980787049607E-12
2.934136728717359E-12
2.872396373289893E-12
2.839641451882037E-12
2.814375814847026E-12
2.805934342414828E-12
2.771382518845239E-12
2.751351017018670E-12
2.697485887362972E-12
2.692689876699287E-12
2.659711307498940E-12
2.624119054002780E-12
2.559662064529593E-12
2.556799960602783E-12
2.540042582217035E-12
2.481106498869478E-12
2.466879611134651E-12
2.436746302606169E-12
2.421054031299190E-12
2.389556006487433E-12
2.339525172560895E-12
2.328363372630506E-12
2.294677203118931E-12
2.286524779894371E-12
2.240263613701869E-12
2.225231080383371E-12
2.209231661108668E-12
2.186960966081122E-12
2.150414827109854E-12
2.115789666702613E-12
2.098783822451942E-12
2.086145617744113E-12
2.040901236082811E-12
2.013107676610715E-12
1.989775444365037E-12
1.981238677271703E-12
1.951629379246036E-12
1.932963496720795E-12
1.908584226900179E-12
1.872871595972012E-12
1.849977388250704E-12
1.843073201927325E-12
1.826373815257441E-12
1.808156881498073E-12
1.779450946508965E-12
1.760197137723639E-12
1.729126455157728E-12
1.697933021807731E-12
1.694295586992549E-12
1.661201200038118E-12
1.649260595976246E-12
1.622439697575179E-12
1.600574216726524E-12
1.585501567018711E-12
1.570940609505027E-12
1.557410350374722E-12
1.547980602294454E-12
1.523863864173136E-12
1.487602994857869E-12
1.473982776079352E-12
1.465620016973436E-12
1.460770207938986E-12
1.424555047983058E-12
1.400128617297851E-12
1.377164559573774E-12
1.371044771276471E-12
1.332852433568955E-12
1.308613968287244E-12
1.289059063648053E-12
1.274939458802791E-12
1.248354142791804E-12
1.234906348069625E-12
1.223933349812651E-12
1.188673139326204E-12
1.165194146668033E-12
1.159998531785059E-12
1.121326598144895E-12
1.101074091577422E-12
1.083755075829656E-12
1.066028423908064E-12
1.007483058375806E-12
9.890236714781080E-13
9.765488617851777E-13
9.533805173961097E-13
9.227733473368272E-13
9.196678490138059E-13
8.579705571342792E-13
8.213468296042181E-13
8.176786973187694E-13
7.924510816013121E-13
7.785548009973281E-13
7.385344952041756E-13
7.345492258420518E-13
7.167669165156286E-13
7.040658075890418E-13
6.638147105568875E-13
6.576061934732647E-13
6.503947100991026E-13
6.190635941701421E-13
6.066494790728506E-13
5.983333956025560E-13
5.779308852654082E-13
5.720910986973099E-13
5.526666036624080E-13
5.296086406715473E-13
5.020884928722147E-13
4.899576370513382E-13
4.870485004957019E-13
4.636854452517856E-13
4.455935087955752E-13
4.283109544751691E-13
4.109934937881537E-13
3.993313746948408E-13
3.967614504924882E-13
3.851746324631278E-13
3.720644351065018E-13
3.668838897445865E-13
3.460616304147166E-13
3.376224697287817E-13
3.339163177604436E-13
3.243719314673000E-13
3.073836932504636E-13
2.966077070253031E-13
2.899629968118087E-13
2.772923857936024E-13
2.698668441658197E-13
2.607274298498554E-13
2.557967292922760E-13
2.386623117345849E-13
2.309002788485449E-13
2.242064101729689E-13
2.187404745264319E-13
2.130155867751303E-13
2.050203043113928E-13
2.016210883227236E-13
1.995602752670799E-13
1.915100075548234E-13
1.894520478878094E-13
1.828576602210217E-13
1.793770212041558E-13
1.719591542088341E-13
1.694427331630718E-13
1.687102888336150E-13
1.616710773991523E-13
1.578932218350563E-13
1.552531574465863E-13
1.539185018677789E-13
1.488948876195665E-13
1.462945888661244E-13
1.448304422286240E-13
1.421474084105360E-13
1.364587674584411E-13
1.334636400590657E-13
1.321292772301865E-13
1.307806207354319E-13
1.274991447355417E-13
1.239562591431447E-13
1.224780913166526E-13
1.172132835962733E-13
1.131853851089242E-13
1.100418336827616E-13
1.096947906543292E-13
1.087978606836071E-13
1.063345455288134E-13
1.022214017556771E-13
1.007593106360439E-13
9.914674637297762E-14
9.739878207020709E-14
9.565384655919689E-14
9.086515494148995E-14
9.017775298776616E-14
8.642174355279623E-14
8.436630997532103E-14
8.343006287872879E-14
7.935568565774222E-14
7.730528012596278E-14
7.650105322607699E-14
7.363820155933264E-14
7.256909313441894E-14
7.140397909454687E-14
6.960144996978548E-14
6.658407686702453E-14
6.492001794801792E-14
6.407974914462344E-14
6.274658207294469E-14
6.252934401363181E-14
6.143894470381174E-14
5.841934844091088E-14
5.812238500140222E-14
5.744830395387554E-14
5.511338166738968E-14
5.476386187484681E-14
5.177466419481707E-14
5.070598205134978E-14
5.047639110596963E-14
4.902699786349398E-14
4.828663294764393E-14
4.754765406767694E-14
4.640015940218326E-14
4.561623245101689E-14
4.382366517460214E-14
4.232966252077735E-14
4.206761301566830E-14
4.200774114908854E-14
4.084691154793317E-14
4.012904935186650E-14
3.910432108697157E-14
3.791169654510454E-14
3.671871640215079E-14
3.625603106916521E-14
3.564467316543216E-14
3.490896873893196E-14
3.470498860554407E-14
3.451777328889035E-14
3.373846488440738E-14
3.324120361563693E-14
3.171380419954560E-14
3.105598686636024E-14
3.076935233827223E-14
2.978895657093778E-14
2.947422352493351E-14
2.900059689851685E-14
2.835328470826257E-14
2.811790029201002E-14
2.751685768515625E-14
2.692968775290016E-14
2.582525423646946E-14
2.553445390363486E-14
2.488774796239794E-14
2.430009067829699E-14
2.392470132722038E-14
2.370199149282102E-14
2.292741604821803E-14
2.250350143486351E-14
2.192668854298779E-14
2.146573450423294E-14
2.095343319141147E-14
2.075336690242733E-14
2.009539214315650E-14
1.943819855985070E-14
1.820455011757300E-14
1.799485553638246E-14
1.780378460853114E-14
1.756007783823364E-14
1.735789263637099E-14
1.715296671655883E-14
1.662267637450745E-14
1.652897379178216E-14
1.605362240271170E-14
1.580911353429500E-14
1.567547250388358E-14
1.551018525478662E-14
1.508719156580823E-14
1.501223015885735E-14
1.462700783136453E-14
1.437886027345334E-14
1.426293613761411E-14
1.406874290649885E-14
1.392039309398290E-14
1.377468724248124E-14
1.348985286079416E-14
1.321278416635352E-14
1.309321219785461E-14
1.300335167583144E-14
1.278979677531498E-14
1.269177145718647E-14
1.255249577652460E-14
1.236078686423397E-14
1.227768978780589E-14
1.206536534499858E-14
1.195422564027737E-14
1.177214155137226E-14
1.162600909783443E-14
1.145505240412164E-14
1.135289381947340E-14
1.129953222140992E-14
1.125293392431622E-14
1.114535498584731E-14
1.099122207388991E-14
1.087454932521140E-14
1.082477352097080E-14
1.071719984987951E-14
1.064613845041369E-14
1.045928770537532E-14
1.024972990049334E-14
1.023918084705344E-14
1.020039136740777E-14
1.016829581600763E-14
1.008649329946851E-14
1.005114381195724E-14
9.908129988124614E-15
9.783228698544570E-15
9.687722817220017E-15
9.609781632834585E-15
9.570137360011466E-15
9.500904066140465E-15
9.460330777750713E-15
9.402661995980501E-15
9.353548100276064E-15
9.317249470818279E-15
9.182165989204113E-15
9.153065158771041E-15
9.109170321139861E-15
9.000528910830763E-15
8.958831812090552E-15
8.906031917008513E-15
8.847183201300097E-15
8.789856616349848E-15
8.754816465119762E-15
8.710344034377532E-15
8.632358346807074E-15
8.567383061514172E-15
8.488958051872414E-15
8.385678157438070E-15
8.360009918543586E-15
8.327918084245689E-15
8.274685635235939E-15
8.211720025386292E-15
8.141199841270354E-15
8.069495032509550E-15
8.009406544701777E-15
7.946180539417242E-15
7.904688093844976E-15
7.845063786362633E-15
7.826642312455066E-15
7.776544402084215E-15
7.722488501726593E-15
7.679460853870449E-15
7.656509268929233E-15
7.616899462809678E-15
7.572709552072851E-15
7.560884150557336E-15
7.398903829042551E-15
7.356641309299088E-15
7.317065691947433E-15
7.297603418237791E-15
7.251889293997341E-15
7.207002675323136E-15
7.165774438270162E-15
7.140380162975045E-15
7.050308095491988E-15
6.996808288657398E-15
6.966045439286626E-15
6.937795224509175E-15
6.932616583469761E-15
6.882097292110736E-15
6.854462879799319E-15
6.780074003026118E-15
6.721104378552030E-15
6.710961898039085E-15
6.645747978900013E-15
6.632297483695655E-15
6.585741262004791E-15
6.520719655173847E-15
6.489685858014943E-15
6.469127485436296E-15
6.447646709285542E-15
6.420645633901747E-15
6.385505921676373E-15
6.352144832927355E-15
6.335328540921579E-15
6.276840677208506E-15
6.265003947439177E-15
6.247124155183448E-15
6.177596169563757E-15
6.096541250434766E-15
6.069994384583297E-15
6.030855370508125E-15
5.973824698793304E-15
5.958883308031840E-15
5.941199724539707E-15
5.900964520296967E-15
5.873377730172454E-15
5.827064762558968E-15
5.809151580105962E-15
5.775655293133280E-15
5.707890337425235E-15
5.679528584361631E-15
5.629883692539561E-15
5.597910047334074E-15
5.557583416131892E-15
5.536193233536531E-15
5.489484815981058E-15
5.461306816496909E-15
5.412457585340763E-15
5.397695715163620E-15
5.343616811989806E-15
5.335413716252434E-15
5.293555871287539E-15
5.212648773308960E-15
5.198138502657927E-15
5.177331611003888E-15
5.137303917197263E-15
5.132456735832484E-15
5.085798610224766E-15
5.039129403643134E-15
4.985920247082124E-15
4.982197672121016E-15
4.960480137086648E-15
4.933109108730021E-15
4.893702794734522E-15
4.849259600876564E-15
4.843879424570944E-15
4.806627284624762E-15
4.773529905469210E-15
4.746212748035638E-15
4.717011309447011E-15
4.705508749315814E-15
4.668206277651490E-15
4.638878636947478E-15
4.629731947195845E-15
4.589253730639592E-15
4.551054995882490E-15
4.545976321267044E-15
4.517069852307577E-15
4.507997094368240E-15
4.470758685339424E-15
4.428764163859280E-15
4.397642240142176E-15
4.390123054953332E-15
4.348698227834786E-15
4.315899137466259E-15
4.288152152901580E-15
4.244252171237474E-15
4.211613735573097E-15
4.196878977330533E-15
4.192208752666130E-15
4.159275087808724E-15
4.081406241566409E-15
4.064966771210808E-15
4.054686660237787E-15
4.037908788371209E-15
3.979374918618055E-15
3.963906670933018E-15
3.946932702151353E-15
3.910455377205399E-15
3.901650854016888E-15
3.881033343250446E-15
3.842462569681882E-15
3.786927965727337E-15
3.778908513553754E-15
3.743283855483089E-15
3.711604584167155E-15
3.700340554987256E-15
3.675476812093799E-15
3.669178028317953E-15
3.646260255790169E-15
3.585632431618607E-15
3.566911275209106E-15
3.528582874432071E-15
3.484648995799001E-15
3.475234082884347E-15
3.427766336136587E-15
3.418366553434227E-15
3.397171378774471E-15
3.386511885415556E-15
3.343403854445964E-15
3.329671762719914E-15
3.282675457696686E-15
3.243732905929889E-15
3.224083704073105E-15
3.212268718640932E-15
3.204821782624683E-15
3.183566919060030E-15
3.149935470976025E-15
3.086500402724845E-15
3.071132655426292E-15
3.052467549196476E-15
3.025226905673928E-15
3.013239507877636E-15
3.007742767964078E-15
2.934660916874476E-15
2.925704100135496E-15
2.890528479570178E-15
2.871544961295671E-15
2.850128691163981E-15
2.829934011944029E-15
2.791851188883843E-15
2.777499035917464E-15
2.753751073434374E-15
2.718725631942988E-15
2.697339151795386E-15
2.683905136254976E-15
2.663034063058578E-15
2.623681574802601E-15
2.606286600840573E-15
2.594506252818982E-15
2.544512629517726E-15
2.525291618777009E-15
2.486896540668897E-15
2.471976389587575E-15
2.423741517832647E-15
2.397746233524131E-15
2.386012323363916E-15
2.370431476778187E-15
2.321009917139724E-15
2.297188465660483E-15
2.288778554357972E-15
2.257022931385337E-15
2.248610359792219E-15
2.211258442675039E-15
2.182566958653136E-15
2.145957761019075E-15
2.131800625142392E-15
2.114922808008678E-15
2.083139696202348E-15
2.003493737770445E-15
1.991167472444136E-15
1.979152810558698E-15
1.930272376085313E-15
1.885751207000463E-15
1.870811813828920E-15
1.824446319945347E-15
1.766728826703565E-15
1.716002045812124E-15
1.705108808191254E-15
1.677504005411049E-15
1.611370014009459E-15
1.600738465419069E-15
1.531754049072693E-15
1.493193894060473E-15
1.441253743579313E-15
1.363792208524875E-15
1.324997566215815E-15
1.278625175096130E-15
1.161756746991657E-15
1.092060028101062E-15
7.554919550928965E-16


==> stokes_basis_square-square_sv.txt <==
2.011881432216453E+04
1.018527621453014E+04
9.470272264002702E+03
3.374718761136717E+03
9.422924195378239E+02
5.747457971663437E+02
4.969402720287868E+02
4.726337219216698E+02
3.550170789985791E+02
3.159253506389813E+02
3.055513088665664E+02
1.917010734687970E+02
1.231341359859596E+02
1.198338270075303E+02
1.002057009974947E+02
7.478953861055889E+01
6.642269449498771E+01
5.276022912985618E+01
5.199659121082068E+01
4.065760459637899E+01
3.551983035291281E+01
3.346157668492818E+01
2.475730383971289E+01
2.427811812944016E+01
1.840169985652302E+01
1.777308213947971E+01
1.612833849834423E+01
1.153141143410993E+01
1.046962059148910E+01
7.986357233698798E+00
6.457144972089085E+00
6.367136922867573E+00
4.120525196947305E+00
3.661425258645532E+00
3.590086069464786E+00
3.292385934999986E+00
3.154674187848736E+00
2.619703062380630E+00
2.386175751479046E+00
2.311741942919975E+00
1.908298089773249E+00
1.730767524313619E+00
1.561275458691092E+00
1.502888185750217E+00
1.449904247262360E+00
1.248133350655560E+00
1.162177463443109E+00
8.179817959364580E-01
8.066385695478888E-01
6.744271717382482E-01
6.501001930824399E-01
5.108157083128992E-01
4.933382155266866E-01
3.814369753598178E-01
3.411381743963084E-01
3.339646619891938E-01
2.534220408352161E-01
2.419693343556461E-01
2.411088693733084E-01
2.225152257940708E-01
1.950656390693120E-01
1.853657898388584E-01
1.687636723996837E-01
1.071674045151552E-01
1.044235813578902E-01
9.064232928029080E-02
8.331228021451684E-02
7.849920572329901E-02
6.112360523852472E-02
5.882883054227170E-02
5.391530506981997E-02
4.966121556668883E-02
4.565427709768301E-02
4.397977703220678E-02
4.040984918283966E-02
3.750038604954895E-02
3.234187251309676E-02
2.817591191240687E-02
2.721534695914923E-02
2.698653881079727E-02
2.342995966715504E-02
2.161696977601368E-02
2.103241258191797E-02
1.816745204864244E-02
1.559815292045124E-02
1.517523424813710E-02
1.411986418529734E-02
1.291490211259807E-02
1.214654614309090E-02
1.126799213151843E-02
1.119294987668501E-02
1.049021868910838E-02
1.003741239667970E-02
9.703236077470959E-03
9.388555456861842E-03
9.031992002505660E-03
8.721770276022039E-03
8.394524710851427E-03
8.208776132603247E-03
7.966075356513131E-03
7.407949748951760E-03
6.862730994231563E-03
6.220149646257378E-03
6.139253489520208E-03
6.021869314754015E-03
5.962704054126422E-03
5.094613272848693E-03
4.796930097975807E-03
4.597465977772798E-03
4.390923005045432E-03
4.162520824735419E-03
4.029173846435911E-03
3.887528716368519E-03
3.769849746247119E-03
3.470496465530978E-03
3.278997009604737E-03
2.941359543215354E-03
2.820497742947962E-03
2.608065071561751E-03
2.537397002682662E-03
2.271454233856851E-03
2.213289764878946E-03
2.150391243156508E-03
2.050143705097196E-03
1.875773340587588E-03
1.822800625623263E-03
1.769609212395222E-03
1.684442756700421E-03
1.613624392103632E-03
1.538956479117284E-03
1.469171090628315E-03
1.343842363182815E-03
1.306415150990700E-03
1.194137595034417E-03
1.172189643534700E-03
1.160397278897073E-03
1.078402017510035E-03
1.064965662578932E-03
1.030556911964283E-03
9.503409153060487E-04
9.299747409637747E-04
8.597978457133249E-04
8.083667874197811E-04
7.568354716742151E-04
7.478102214621703E-04
7.116128719382397E-04
6.744471657476850E-04
6.533968998412991E-04
6.299128017046709E-04
5.754697460451334E-04
5.724220248762377E-04
5.046222667970329E-04
4.904487619827084E-04
4.799444927885371E-04
4.542330874213055E-04
4.301333129597958E-04
4.023255428652085E-04
3.862513525777616E-04
3.746269020844005E-04
3.641552397046362E-04
3.418086450179649E-04
3.344833006733020E-04
3.166196297444898E-04
3.098985731014962E-04
3.020160226541819E-04
2.764629131583274E-04
2.695180515293262E-04
2.493609086407482E-04
2.411920873803323E-04
2.367516073254293E-04
2.269907997177815E-04
2.150362149039701E-04
2.120082653036448E-04
1.995908904085175E-04
1.947352706071031E-04
1.807444016990743E-04
1.742621208932133E-04
1.667267724842070E-04
1.629676770999926E-04
1.552824978589680E-04
1.532068688652179E-04
1.486450168187867E-04
1.443524978427548E-04
1.349780115306469E-04
1.297927325081737E-04
1.265723839927227E-04
1.226574707172318E-04
1.196289663998613E-04
1.157368804367735E-04
1.121796978286184E-04
1.099492119719304E-04
1.045115876197620E-04
1.011069292436611E-04
1.000437619916568E-04
9.598656360986795E-05
9.059361611705109E-05
8.730715402319959E-05
8.524389480591404E-05
8.500356622305279E-05
8.369672750628805E-05
8.138284888353232E-05
7.793096187133705E-05
7.487344084845350E-05
7.475521550464134E-05
7.260777802424867E-05
7.090230038991560E-05
6.843649534311884E-05
6.699546805985725E-05
6.421739729053016E-05
5.888821037905528E-05
5.841606897075459E-05
5.647474672456862E-05
5.541963016487581E-05
5.278752826617288E-05
5.231116906902980E-05
5.105796745443975E-05
4.972293577450437E-05
4.859015458890505E-05
4.682766816636583E-05
4.504885873591992E-05
4.452072580571676E-05
4.281846490827843E-05
4.177202986606185E-05
4.055065345900916E-05
3.981192401077635E-05
3.869635572920133E-05
3.735586589833916E-05
3.686944175741994E-05
3.576862336599882E-05
3.525756649025502E-05
3.358636368111798E-05
3.326989892576859E-05
3.251928564739519E-05
3.210049142252067E-05
3.014926366584234E-05
2.971777162222037E-05
2.882068210175137E-05
2.758274276254527E-05
2.733733962172471E-05
2.674662229174141E-05
2.629574905166631E-05
2.531456733492903E-05
2.414903095451746E-05
2.393093911499151E-05
2.336945107289262E-05
2.313279883623173E-05
2.275712045393361E-05
2.230753023546767E-05
2.175846182336162E-05
2.136900393862352E-05
2.113024576481383E-05
2.025839874005589E-05
1.975874305115552E-05
1.914327133328103E-05
1.909046526935334E-05
1.846389315477407E-05
1.804370584503213E-05
1.779248507877716E-05
1.721733139638973E-05
1.676605012571798E-05
1.663283137175683E-05
1.591409373327437E-05
1.556895691880664E-05
1.528085145816801E-05
1.496370218012425E-05
1.439307355755981E-05
1.408548636164298E-05
1.363992408284322E-05
1.355444663275846E-05
1.319825304009115E-05
1.313379335380464E-05
1.273135392786152E-05
1.223210693114703E-05
1.206790305849787E-05
1.180026709422033E-05
1.173225748905486E-05
1.132836150878369E-05
1.113891309679487E-05
1.103009595215297E-05
1.065633253743525E-05
1.046920154033392E-05
1.025901259412744E-05
9.841857270925638E-06
9.669827387624016E-06
9.466974434807580E-06
9.151091457410529E-06
8.874824399948020E-06
8.690230751182711E-06
8.581329534488714E-06
8.277688769798826E-06
7.956219539940053E-06
7.901099885039201E-06
7.677334814476141E-06
7.611106436934031E-06
7.375741655320226E-06
7.121598696865115E-06
6.996366878180430E-06
6.989982213292141E-06
6.575744035035833E-06
6.381483241930768E-06
6.320678919565255E-06
6.118469146498803E-06
6.048599495925376E-06
5.915516813704639E-06
5.858059083959307E-06
5.625465572112704E-06
5.600969125786798E-06
5.320464895741087E-06
5.263355251853312E-06
5.122927902429819E-06
4.876582416305619E-06
4.839132802187836E-06
4.815534801133660E-06
4.742853650457520E-06
4.561427332906795E-06
4.418842924673789E-06
4.312791891412690E-06
4.225752270296531E-06
4.143860214043872E-06
4.080063963817343E-06
3.996984618942368E-06
3.855876324054237E-06
3.739939240966064E-06
3.595556788924823E-06
3.414805530270009E-06
3.285451723210273E-06
3.125377311426673E-06
3.077125573833550E-06
3.067579057500544E-06
3.009656996159494E-06
2.828855370933076E-06
2.723775947879417E-06
2.706001811694181E-06
2.676885010098324E-06
2.556834485436226E-06
2.454376674166036E-06
2.352301774611455E-06
2.286530195436611E-06
2.220372512443225E-06
2.159133944759463E-06
2.059798787544134E-06
2.007309100372234E-06
1.931547263026478E-06
1.808520000531893E-06
1.776690120289949E-06
1.761898303939161E-06
1.694375052233422E-06
1.564215851782780E-06
1.557589724974423E-06
1.501078633453493E-06
1.433611241751714E-06
1.385429011993077E-06
1.346130831655240E-06
1.318885236189033E-06
1.221011375471763E-06
1.201153879863287E-06
1.190490008304192E-06
1.095257874837097E-06
1.055132703478296E-06
1.030591588029749E-06
1.003863223129968E-06
9.454396538449047E-07
8.965198230332192E-07
8.430464261376063E-07
8.113595669623470E-07
7.994353879869727E-07
7.975166311957926E-07
7.604135105099122E-07
7.213231817433557E-07
7.191617547938715E-07
6.288218453034915E-07
6.066858071045492E-07
5.989207770933125E-07
5.282409526003392E-07
4.931850725234304E-07
4.535704708025837E-07
4.437873290735030E-07
4.008240855615984E-07
3.879936484104762E-07
3.508179692448750E-07
3.268886015712707E-07
3.026730266056039E-07
2.473110560711220E-07
2.388582407694941E-07
2.169202087976797E-07
2.077424238092786E-07
1.941393986205520E-07
1.703906136719517E-07
1.687465046745878E-07
1.523264209790511E-07
1.447627066856895E-07
1.286970083119390E-07
8.249918380382501E-08
4.745350378739398E-08
4.367804982947800E-08
3.324425309482701E-08
4.568119973677795E-09
3.704771397857935E-09
2.900260973329203E-09
2.667334887815160E-09
3.331597299960281E-10
3.082922767424567E-10
2.856143927312004E-10
2.556968274609818E-10
1.470286267066048E-10
8.565759538398828E-11
7.058833124909071E-11
6.443761281690148E-11
6.116580190583415E-11
5.925656533430577E-11
5.587091269672960E-11
5.377547428964424E-11
5.054838412834102E-11
4.774446471745328E-11
4.702863170600458E-11
4.670333300131835E-11
4.517800880289160E-11
4.122921442003989E-11
3.953282623465869E-11
3.872804586508779E-11
3.704626708134659E-11
3.684861532628245E-11
3.583361843527905E-11
3.468125829657410E-11
3.406766789724726E-11
3.218686816400124E-11
3.193492549200246E-11
3.151285731327893E-11
3.080053582857959E-11
2.976754500728099E-11
2.911240167078000E-11
2.875023502415592E-11
2.797335372563879E-11
2.700258923001906E-11
2.679242299190312E-11
2.628267549612447E-11
2.556525527124192E-11
2.542990007114522E-11
2.497414241112910E-11
2.438810191509391E-11
2.429140488888480E-11
2.408842276036801E-11
2.317426733399859E-11
2.300413467433389E-11
2.253181347865593E-11
2.241649361504459E-11
2.184571928783411E-11
2.159827983543971E-11
2.122704011384842E-11
2.086679337429997E-11
2.074514475958560E-11
2.018515754405076E-11
1.992143420304057E-11
1.980324258050193E-11
1.944589216119257E-11
1.908824127292406E-11
1.890734240851836E-11
1.858382901403302E-11
1.856216979818505E-11
1.831644565265369E-11
1.795728681247876E-11
1.768929178740005E-11
1.748486672090843E-11
1.730297482888660E-11
1.714652495920094E-11
1.701190590537988E-11
1.673999911502390E-11
1.668311800788322E-11
1.635947048820988E-11
1.619180249599986E-11
1.611982052289731E-11
1.582863195139156E-11
1.572021016680076E-11
1.555011147078876E-11
1.537791069680073E-11
1.518044769503324E-11
1.504619698609412E-11
1.490657900143240E-11
1.457442530815267E-11
1.437699011125329E-11
1.420562631028655E-11
1.405523258527640E-11
1.399350031376432E-11
1.384861639800758E-11
1.372627635744919E-11
1.345543645426379E-11
1.340246418195852E-11
1.332713405607571E-11
1.305567891196835E-11
1.291586956386767E-11
1.280136238591824E-11
1.272811825143780E-11
1.261520059613227E-11
1.242834416403700E-11
1.224375487396141E-11
1.217240638343723E-11
1.210681402410142E-11
1.199575648845879E-11
1.173377099117799E-11
1.164466778047881E-11
1.154952436621916E-11
1.148709814753698E-11
1.137777794877052E-11
1.126494360388819E-11
1.107788284749412E-11
1.104094658930681E-11
1.089483688060866E-11
1.082216100048362E-11
1.073527467590732E-11
1.066303634634571E-11
1.064921357752045E-11
1.055295988514646E-11
1.052471336781973E-11
1.026299821959650E-11
1.019513802325361E-11
1.006117547951685E-11
1.001461607985097E-11
9.986136032258989E-12
9.878090072334720E-12
9.798571089235970E-12
9.758413409738485E-12
9.707309577940041E-12
9.627987748635871E-12
9.579644824395792E-12
9.438648227446632E-12
9.376950114686638E-12
9.339159026712634E-12
9.251530627448233E-12
9.115211624218393E-12
9.062306460599632E-12
9.037069426795246E-12
8.978340010865312E-12
8.806761774225705E-12
8.797460426251568E-12
8.715044825486014E-12
8.660277717297973E-12
8.618497239882412E-12
8.596943839493468E-12
8.531705784615396E-12
8.383289085044022E-12
8.288125947858635E-12
8.239666210767444E-12
8.206045985091430E-12
8.139770399251468E-12
8.122806234436474E-12
8.077971062877441E-12
7.996607516459424E-12
7.983083909330466E-12
7.899993841220825E-12
7.809817329919096E-12
7.743334825995210E-12
7.689743197000388E-12
7.583539585681989E-12
7.574547510733265E-12
7.507500547459223E-12
7.502313414270411E-12
7.448396248358062E-12
7.356008454953077E-12
7.290368401473324E-12
7.235422519805322E-12
7.182917814725442E-12
7.039151666408632E-12
7.018510730202367E-12
6.976916164263763E-12
6.941077357589181E-12
6.918037055263171E-12
6.854439589656963E-12
6.827905429130216E-12
6.769861839274050E-12
6.731472342566679E-12
6.663491667569720E-12
6.617740761964529E-12
6.566727449716847E-12
6.509104554430368E-12
6.453976859097834E-12
6.413111043585102E-12
6.388647107227078E-12
6.354747840330308E-12
6.345259200398287E-12
6.276204129837223E-12
6.265226380824387E-12
6.210685669790420E-12
6.140336392585248E-12
6.120439738315804E-12
6.089814432082115E-12
6.053615168634351E-12
6.005257550908480E-12
5.953879131255106E-12
5.882266321298246E-12
5.865969845746756E-12
5.850042153750603E-12
5.786959583703433E-12
5.735757271539505E-12
5.724142797483934E-12
5.681468513120760E-12
5.666735107791227E-12
5.648673195462300E-12
5.605332288379084E-12
5.592395481644709E-12
5.580747608860648E-12
5.491923551125514E-12
5.461534341863824E-12
5.419468223958978E-12
5.382575101241284E-12
5.376713103426316E-12
5.357498690995882E-12
5.303187659734547E-12
5.259097603153464E-12
5.211522870365944E-12
5.173141186981461E-12
5.132824191119031E-12
5.111388203607409E-12
5.101769002457946E-12
5.035662630234884E-12
5.020100175403816E-12
4.982379310612885E-12
4.941213948266977E-12
4.936649327877666E-12
4.882870329925747E-12
4.879413199448354E-12
4.859172900899114E-12
4.824064186111557E-12
4.808275874120312E-12
4.768338773059607E-12
4.750133263763615E-12
4.706093205475522E-12
4.656865518760683E-12
4.646682064165679E-12
4.627624135599970E-12
4.575832988105839E-12
4.564379109110060E-12
4.537751633221562E-12
4.505189414283844E-12
4.491150067367157E-12
4.460185934514793E-12
4.419338445582292E-12
4.391357496005885E-12
4.380815169993400E-12
4.328089434718830E-12
4.309599080400159E-12
4.287638827857790E-12
4.280002868538606E-12
4.265778758660935E-12
4.238379151965586E-12
4.218728373709872E-12
4.188598893989768E-12
4.174981300104699E-12
4.159236783486643E-12
4.114252651275967E-12
4.079885153699590E-12
4.049669361285549E-12
4.036606323963705E-12
4.007453901427653E-12
3.974982299583446E-12
3.947207831236366E-12
3.938958622137261E-12
3.904144021848630E-12
3.888657611819537E-12
3.872406118703491E-12
3.844411514858751E-12
3.829109214605098E-12
3.801184091285370E-12
3.765873503986807E-12
3.753527004263387E-12
3.734481494752661E-12
3.716016361264939E-12
3.704729537801055E-12
3.656283071477887E-12
3.648337642673818E-12
3.616010699629472E-12
3.589600613657877E-12
3.580478838961660E-12
3.565049879361027E-12
3.544649777372795E-12
3.526817052466647E-12
3.504539414609853E-12
3.485760677087681E-12
3.470854603310625E-12
3.447406877276738E-12
3.431106630592178E-12
3.406444598973926E-12
3.383428557570923E-12
3.376874185805417E-12
3.340626236637989E-12
3.318527808581320E-12
3.286578063733182E-12
3.276663134785261E-12
3.256158492312181E-12
3.232575166055333E-12
3.228063009049892E-12
3.206158004522277E-12
3.195960529416147E-12
3.174894278069413E-12
3.139738101617976E-12
3.134685341326283E-12
3.127861816487988E-12
3.107664601423189E-12
3.090836373318043E-12
3.080202532529850E-12
3.049589172524468E-12
3.036625040737831E-12
3.030512058659885E-12
3.014226438295109E-12
3.003059498057645E-12
2.991953455734344E-12
2.968456742704170E-12
2.955449699447645E-12
2.947051526202302E-12
2.916110017791217E-12
2.899375760504230E-12
2.891528879195114E-12
2.869268589854246E-12
2.836618812224498E-12
2.833989671980645E-12
2.818829193228563E-12
2.814402956377390E-12
2.790848904070028E-12
2.766236900739398E-12
2.756235897451911E-12
2.748061813518154E-12
2.733438856888966E-12
2.723251832950378E-12
2.709216670030967E-12
2.692643838255869E-12
2.675295887952960E-12
2.650662353833873E-12
2.633947944221954E-12
2.631453582874439E-12
2.613610204281206E-12
2.608322857681433E-12
2.598018891643893E-12
2.570699026228601E-12
2.558674463123452E-12
2.549563624272892E-12
2.514784471043217E-12
2.509825398378658E-12
2.496903223777118E-12
2.468024105134744E-12
2.458747623135150E-12
2.446070823245790E-12
2.427906624223777E-12
2.426172401684589E-12
2.416843380888721E-12
2.399744208850489E-12
2.392642816405701E-12
2.376029502479436E-12
2.358030049201633E-12
2.354443306070362E-12
2.330607787266942E-12
2.325105680552503E-12
2.315168911703890E-12
2.298359991757336E-12
2.295889267929002E-12
2.273257820110994E-12
2.264954969843249E-12
2.262910325372324E-12
2.244445933043801E-12
2.236627320612156E-12
2.223127470078570E-12
2.208629031931363E-12
2.185982070400539E-12
2.181457975118783E-12
2.180305684729983E-12
2.145986105527028E-12
2.136507565798641E-12
2.132964360258568E-12
2.129627552296210E-12
2.118109769041908E-12
2.115997765239487E-12
2.091009640500087E-12
2.079153513688586E-12
2.058197790831876E-12
2.043304129396974E-12
2.034553529468951E-12
2.024057320695244E-12
2.009915962219703E-12
2.004274547099352E-12
1.997650688100818E-12
1.994027355156003E-12
1.973202952910413E-12
1.966089438281313E-12
1.951634024775108E-12
1.944411008269427E-12
1.929992060941254E-12
1.927445000790429E-12
1.912456559962807E-12
1.905270471392322E-12
1.885651086993084E-12
1.882434849474426E-12
1.866731834739395E-12
1.862794957949710E-12
1.855941567707120E-12
1.832124084411182E-12
1.827727118688503E-12
1.817277161809406E-12
1.808576489620271E-12
1.803737579955475E-12
1.785466464115923E-12
1.776079402123116E-12
1.768805177448377E-12
1.767510227206007E-12
1.744504366197612E-12
1.736628947860959E-12
1.724499888741623E-12
1.718497596944304E-12
1.708848015785009E-12
1.697034615909021E-12
1.687130162122327E-12
1.676102289581791E-12
1.669116243773355E-12
1.663815592844047E-12
1.650073193021368E-12
1.641723799523770E-12
1.637286427492664E-12
1.632398883018264E-12
1.614710171802134E-12
1.604298565392341E-12
1.596361016577929E-12
1.579462826861632E-12
1.573657686076781E-12
1.565566073679933E-12
1.562058761004237E-12
1.556084510881264E-12
1.541627352591706E-12
1.539931152237241E-12
1.532144201409482E-12
1.529305606604592E-12
1.517726156036144E-12
1.502755038135957E-12
1.498137921786697E-12
1.492625945701860E-12
1.471581856059166E-12
1.467468848023166E-12
1.457329909418615E-12
1.449799485685207E-12
1.447084168174828E-12
1.437933644761469E-12
1.427492463407523E-12
1.418371690936457E-12
1.410221594547250E-12
1.407333331552236E-12
1.396377879260553E-12
1.385097005303546E-12
1.373302000187468E-12
1.368086322022567E-12
1.360648093217848E-12
1.351592671410099E-12
1.333928250942434E-12
1.327809657828700E-12
1.317086656137103E-12
1.315268549362113E-12
1.305455539103488E-12
1.302819548026790E-12
1.294721144163509E-12
1.286030992728703E-12
1.279965338592449E-12
1.269549674426622E-12
1.262973382357857E-12
1.256396336257700E-12
1.238473620536030E-12
1.233198000364476E-12
1.222706499925852E-12
1.216179762150854E-12
1.205230490200489E-12
1.202625816904288E-12
1.187221403439341E-12
1.184779104133300E-12
1.177300703220615E-12
1.166903529727128E-12
1.162236587152479E-12
1.158924454334334E-12
1.143675450097726E-12
1.133209102425038E-12
1.132022171649004E-12
1.129158472439794E-12
1.120070115103963E-12
1.106809988844419E-12
1.102419745779033E-12
1.095849137174223E-12
1.088723862978839E-12
1.087672291122197E-12
1.076582281173892E-12
1.066037848213484E-12
1.060697229648868E-12
1.058954308169660E-12
1.051240944190026E-12
1.045101961634756E-12
1.041330915017122E-12
1.035782684696143E-12
1.029732580144201E-12
1.016813474826646E-12
1.008152423341067E-12
1.005731853254147E-12
1.002238529861504E-12
9.821555439995698E-13
9.767016299275315E-13
9.725231343150402E-13
9.664363823765794E-13
9.589623078470486E-13
9.516738530473929E-13
9.431382531448439E-13
9.351708949799427E-13
9.292601721320710E-13
9.181564165663308E-13
9.145801129698618E-13
9.101174975845407E-13
8.971657436934200E-13
8.964451080179728E-13
8.872454444990479E-13
8.845039513511608E-13
8.785551688215181E-13
8.705351029679405E-13
8.648798390863437E-13
8.614959788052784E-13
8.509167109429378E-13
8.486913594865636E-13
8.380247662041478E-13
8.289468276310615E-13
8.271136128642056E-13
8.154234935814303E-13
8.060832423380277E-13
8.042212191639233E-13
8.010918482448016E-13
7.956797489597834E-13
7.917287267573245E-13
7.830649992951788E-13
7.782631405486424E-13
7.719604572426505E-13
7.574274013774056E-13
7.524356851089267E-13
7.482405289494153E-13
7.474119057147785E-13
7.370960458306336E-13
7.266390394393183E-13
7.215336366218716E-13
7.158362476894946E-13
7.104398253360882E-13
7.051382505246363E-13
6.993030781704726E-13
6.938454162572925E-13
6.914690817289494E-13
6.877400594250604E-13
6.796782210367766E-13
6.664082104274384E-13
6.618470128767997E-13
6.585953250014515E-13
6.531408527472004E-13
6.463863838784703E-13
6.424935842725328E-13
6.327999682545928E-13
6.286740035236510E-13
6.243111008300807E-13
6.187559641772632E-13
6.127385930610472E-13
6.096774234703854E-13
6.068204653973915E-13
6.027877355337324E-13
5.967876488220120E-13
5.953712767847254E-13
5.883445355050213E-13
5.798214684444603E-13
5.766667377948664E-13
5.712746370788744E-13
5.641812224237892E-13
5.604107786172334E-13
5.550392244495603E-13
5.461235301694703E-13
5.427442501731295E-13
5.363072449980074E-13
5.326383259671519E-13
5.244040066629176E-13
5.233033417152695E-13
5.124619470073961E-13
5.058768902750224E-13
5.040841585727173E-13
4.974377633457301E-13
4.915513430124744E-13
4.856772912960788E-13
4.840297656463612E-13
4.803018875844984E-13
4.762671253179309E-13
4.654496170892806E-13
4.629462820338657E-13
4.565775463997649E-13
4.483195760539009E-13
4.459415522120979E-13
4.443264139537894E-13
4.358941492232457E-13
4.293868348652581E-13
4.193490150059589E-13
4.176480561379349E-13
4.165210214499864E-13
4.074302058273606E-13
4.063184865874276E-13
4.032284375983591E-13
3.990767535853991E-13
3.939199967607763E-13
3.906413920420445E-13
3.819001675149016E-13
3.785907667311961E-13
3.714875486065648E-13
3.691257091320721E-13
3.640286385848922E-13
3.586437939387607E-13
3.528945722634394E-13
3.497159379349883E-13
3.475323883870545E-13
3.441084429227592E-13
3.406816758929568E-13
3.357748209863164E-13
3.338045374896370E-13
3.297248277171030E-13
3.201925987234166E-13
3.127944066679841E-13
3.114512909011407E-13
3.075968436460334E-13
3.030587795475809E-13
2.986469700955869E-13
2.944269305360596E-13
2.896167482108724E-13
2.838482856360999E-13
2.762770661351274E-13
2.750468151043060E-13
2.711829678978569E-13
2.648309471141460E-13
2.614591318775709E-13
2.594717539547047E-13
2.539817120916944E-13
2.474344908965321E-13
2.463776861871310E-13
2.395842154258581E-13
2.369520546070828E-13
2.311392327630859E-13
2.265166405248810E-13
2.248829656410602E-13
2.169194516923598E-13
2.124937080884595E-13
2.110565367821294E-13
2.084561393918535E-13
2.066241253564646E-13
2.047826596745758E-13
2.016479930033722E-13
1.932860997688158E-13
1.903110679184023E-13
1.869890092515000E-13
1.811918290389591E-13
1.794588732120651E-13
1.783000903798874E-13
1.730602496166324E-13
1.688476891224636E-13
1.657452050209734E-13
1.595072815056303E-13
1.574050828038516E-13
1.537447361618460E-13
1.503634358635088E-13
1.498349001225156E-13
1.479186541786693E-13
1.414420839496507E-13
1.387137045719929E-13
1.339294484899003E-13
1.323509894157622E-13
1.286924049729013E-13
1.270028991361103E-13
1.233086962186128E-13
1.230201741742471E-13
1.196471013182893E-13
1.153715466337839E-13
1.107427887770477E-13
1.094938559794832E-13
1.055441938653104E-13
1.027533995809217E-13
1.002414772864251E-13
9.438983207977637E-14
9.300655007249949E-14
9.037114930343166E-14
8.473689276366838E-14
8.404715058619786E-14
8.060730457853963E-14
7.604649068771499E-14
7.540298091031915E-14
7.170254449122597E-14
6.884140688337311E-14
6.672371516736044E-14
6.498275429698133E-14
6.206087593193454E-14
6.009774643701068E-14
5.926739191530958E-14
5.833631477379225E-14
5.765995143770226E-14
5.362963196639864E-14
5.158079420180947E-14
5.123648420661047E-14
4.773677994046682E-14
4.686623805669907E-14
4.395335493160846E-14
4.241257108503338E-14
4.008909321339954E-14
3.935076117611136E-14
3.887525906772517E-14
3.801840730782489E-14
3.633863264493564E-14
3.407262647706893E-14
3.351366111123123E-14
3.170871812909552E-14
3.008899926548436E-14
2.839465390986988E-14
2.717729081970553E-14
2.542713230455946E-14
2.457794294867087E-14
2.407637347694011E-14
2.294517017470393E-14
2.175078372360125E-14
2.055098797625801E-14
1.863870224672268E-14


==> stokes_basis_square-star_sv.txt <==
2.339429088388099E+04
1.200226309346043E+04
1.127531833723781E+04
3.625783117107910E+03
1.609270300155645E+03
6.925613006300442E+02
6.406959191755834E+02
6.193086236347558E+02
4.004368248354800E+02
3.489244530725982E+02
3.328176910403149E+02
2.461421834440750E+02
1.580077296507828E+02
1.564247130837421E+02
1.187188056754965E+02
9.281162990054592E+01
6.867200363031387E+01
5.682953664148336E+01
5.389496199151867E+01
4.560553362921320E+01
4.010697637202664E+01
3.926212330725430E+01
2.578047975144998E+01
2.422791059344787E+01
2.090573191751072E+01
1.815780203434010E+01
1.370900886801688E+01
1.145023564041040E+01
1.054320494734979E+01
8.737901181216500E+00
6.359190838523357E+00
6.282249804525387E+00
4.992276907840036E+00
4.338762170437172E+00
4.128179730231263E+00
3.379937589776816E+00
3.137022911406489E+00
2.987275720227957E+00
2.803903999340272E+00
2.677091066296270E+00
2.235630427705954E+00
1.944370489420756E+00
1.797033699559929E+00
1.693103179489460E+00
1.464538833525340E+00
1.139491098692903E+00
1.136552295173777E+00
1.094778638874847E+00
9.699254623776322E-01
7.816502474288674E-01
7.478138419986299E-01
6.195056651003072E-01
5.142334077846501E-01
4.356432583314653E-01
3.817828878866009E-01
3.609369280346068E-01
3.188264684713212E-01
3.024392966058113E-01
2.498125067837337E-01
2.282365832216164E-01
2.177749737448549E-01
1.903280044092664E-01
1.743229215079772E-01
1.558890073522908E-01
1.412783695561211E-01
1.136306791408411E-01
9.800414271009790E-02
9.556426010791939E-02
8.409585610516863E-02
7.699087991700054E-02
6.891172441797182E-02
6.209197954164408E-02
5.962125817619616E-02
4.874332837860520E-02
4.451424203944598E-02
4.325619142137390E-02
4.098110756888852E-02
3.649500820880015E-02
3.402932279336297E-02
2.592317081676256E-02
2.523189472959264E-02
2.395451739744586E-02
2.294270941826971E-02
2.214062082314204E-02
2.092080846120006E-02
1.721544609433069E-02
1.664419595770528E-02
1.599877888617530E-02
1.474643806525930E-02
1.400412716182550E-02
1.257888006257698E-02
1.195743767295437E-02
1.141381629857385E-02
1.116732336590832E-02
1.052886778912847E-02
1.008918995029287E-02
9.214336343021786E-03
9.107224201625559E-03
8.740514054068668E-03
8.383472970085369E-03
7.879949778140051E-03
7.593928006470371E-03
7.444365603080785E-03
6.772714076734069E-03
6.270756953643960E-03
6.218986200564346E-03
5.906225192831195E-03
5.393574556344065E-03
5.281398618807720E-03
4.840022959537401E-03
4.564656853545576E-03
4.350477457309802E-03
3.976125286838994E-03
3.885414896125694E-03
3.680754118076333E-03
3.510502334077823E-03
3.349815777311901E-03
3.294211785647536E-03
3.175483311888483E-03
3.007064978738289E-03
2.812778395261772E-03
2.651906051484354E-03
2.532742023082098E-03
2.389401728126797E-03
2.377645601979052E-03
2.168691652211726E-03
2.144011170453547E-03
1.971474602890229E-03
1.914574709940205E-03
1.757283851527852E-03
1.625611681387140E-03
1.584959288218368E-03
1.535204816344143E-03
1.466186342920374E-03
1.398048862498313E-03
1.381947833296090E-03
1.235066678681090E-03
1.209335417480994E-03
1.165546403804571E-03
1.135228442561944E-03
1.090306785400798E-03
1.057995749764444E-03
9.754867234437761E-04
9.567278004185434E-04
8.934670641999663E-04
8.568023859576128E-04
8.194868311802790E-04
7.996690499426876E-04
7.523842381426910E-04
7.280006820093208E-04
6.672493659093350E-04
6.329997970554416E-04
6.096392665974614E-04
5.860240710032081E-04
5.654505121382791E-04
5.528533317962670E-04
5.244297187405035E-04
5.128184981016947E-04
4.757716167690752E-04
4.654180183910510E-04
4.454398081165654E-04
4.332788643426883E-04
4.129954094624869E-04
4.042143949649532E-04
3.763860862515003E-04
3.654525817082612E-04
3.490709488714948E-04
3.260618340682952E-04
3.063335520724918E-04
3.052716598084237E-04
2.815424002079176E-04
2.756172370603624E-04
2.589614141036695E-04
2.581576717301296E-04
2.308839396197033E-04
2.297809267482012E-04
2.251094505940320E-04
2.228844839268480E-04
2.081060754276831E-04
1.966366274285407E-04
1.909327730400077E-04
1.815974780916004E-04
1.769735562291079E-04
1.721733092269160E-04
1.636787202604075E-04
1.600521186944092E-04
1.574953083142597E-04
1.515404484585430E-04
1.490250955607623E-04
1.412492943520030E-04
1.399137072304967E-04
1.304666221286766E-04
1.283912174221041E-04
1.252422692225293E-04
1.173836714627705E-04
1.141357962457284E-04
1.110564150008498E-04
1.083846745784579E-04
1.048508417140914E-04
9.629422389780658E-05
9.014366282399176E-05
8.953418115150137E-05
8.692736374659624E-05
8.562007898061701E-05
8.253972609875299E-05
7.945887682212922E-05
7.775163962257227E-05
7.466182758342792E-05
7.291332120148757E-05
7.063032360029322E-05
6.882398414028168E-05
6.531939636091974E-05
6.333586291803537E-05
6.101518996142413E-05
6.094651309784135E-05
5.730754945957112E-05
5.585766611122459E-05
5.556016206249829E-05
5.513153096134709E-05
5.322733785342458E-05
5.073618225139611E-05
4.937889760367813E-05
4.933285117973574E-05
4.630079633800103E-05
4.548437425531188E-05
4.434573436785489E-05
4.410059518662142E-05
4.259395934991115E-05
4.178150663260684E-05
4.114269294677557E-05
3.881837713442445E-05
3.823009509898573E-05
3.768210385817255E-05
3.669089054142836E-05
3.607287135798993E-05
3.541257109990451E-05
3.462552557958054E-05
3.354426682214790E-05
3.280548335371939E-05
3.234635197490439E-05
3.114574466562361E-05
3.075546328114262E-05
2.988819433660336E-05
2.912326404772666E-05
2.720684905182372E-05
2.687384911531725E-05
2.587893908759236E-05
2.489363180583964E-05
2.463002509605443E-05
2.431240190306990E-05
2.388097640580161E-05
2.274145551714576E-05
2.215569336118186E-05
2.201844438385116E-05
2.121640348374715E-05
2.089541325406043E-05
2.045782648093319E-05
1.961832985180450E-05
1.918063413428815E-05
1.858335835893848E-05
1.841338651614560E-05
1.771797184287598E-05
1.725576378388406E-05
1.655644622273377E-05
1.638286659253557E-05
1.617263618603886E-05
1.577010809838877E-05
1.566832920373652E-05
1.533706940453530E-05
1.469698714419644E-05
1.441325514448686E-05
1.378991434577352E-05
1.361996929417144E-05
1.327571814073897E-05
1.308703001381440E-05
1.266283530050065E-05
1.222225659942803E-05
1.163832531934018E-05
1.151488663831863E-05
1.120716447554907E-05
1.112391872978867E-05
1.079241337025356E-05
1.039825552825196E-05
1.036175385374421E-05
1.020717803423454E-05
9.904627764080961E-06
9.848997085979455E-06
9.656533735128367E-06
9.505872320852086E-06
9.220640550591970E-06
9.046684695408690E-06
8.778401352436499E-06
8.772060346190474E-06
8.527326839439937E-06
8.230876150295545E-06
7.904283960716045E-06
7.807509036159214E-06
7.603780729816110E-06
7.335789934169968E-06
7.309967015505446E-06
7.149623166867945E-06
6.822984074066020E-06
6.678902987402327E-06
6.629071415940424E-06
6.505452709286404E-06
6.334793634732871E-06
6.272386726877607E-06
6.061819129045393E-06
5.824037300646017E-06
5.609820509296699E-06
5.461783555569852E-06
5.382732095440783E-06
5.166086622777316E-06
5.114716966704771E-06
5.010241679776221E-06
4.766953049471503E-06
4.713036478237986E-06
4.609115435549114E-06
4.494722863756167E-06
4.400024240159154E-06
4.334011633310306E-06
4.097734019834286E-06
3.973632562291188E-06
3.958241191573939E-06
3.861383062427293E-06
3.743508907361290E-06
3.713346596122267E-06
3.656534878637724E-06
3.334500563472401E-06
3.293007358556693E-06
3.213385089591593E-06
3.142193951162909E-06
3.127684291554608E-06
2.966122383917597E-06
2.815674940951655E-06
2.707561679797081E-06
2.599796814023900E-06
2.574928150569653E-06
2.467258811822500E-06
2.393818047840550E-06
2.283994923679268E-06
2.216580535778809E-06
2.136765060248468E-06
2.112395889748500E-06
2.048256243359978E-06
1.947810831083440E-06
1.902268889795564E-06
1.846889322501461E-06
1.683788135847203E-06
1.651444439314666E-06
1.590363368482129E-06
1.560703892447913E-06
1.520088039169014E-06
1.486609733908924E-06
1.411753848412331E-06
1.370987452876098E-06
1.294470130091368E-06
1.227019896467306E-06
1.147690609554104E-06
1.130744391970934E-06
1.038681710451057E-06
1.011497200194588E-06
9.739477119084859E-07
9.279840345573578E-07
9.178714169472660E-07
8.419247596178907E-07
8.131889415305248E-07
7.723328821908708E-07
7.197361501756693E-07
7.085318839627263E-07
6.715231564103557E-07
6.532405035258406E-07
6.379614068289667E-07
5.999254607162147E-07
5.812430149171209E-07
5.522902244802203E-07
5.226545673571372E-07
5.011510329953674E-07
4.710733933278986E-07
4.130888498879751E-07
3.970026468833372E-07
3.705636529748275E-07
3.260724536854941E-07
3.115260746960089E-07
2.972114186380931E-07
2.784689497764191E-07
2.512247283327987E-07
2.355459582997569E-07
1.987060478606459E-07
1.828432869724985E-07
1.733207435171074E-07
1.531606901045981E-07
1.463318673729007E-07
1.061268399599721E-07
5.379711407845304E-08
4.294110935495026E-08
6.566676774786226E-09
4.590099120781765E-09
3.963617939241382E-09
3.445323378146916E-09
4.581880222472579E-10
3.744374725057806E-10
3.667530679915961E-10
3.217732754710273E-10
2.394231047459271E-10
2.201029900958623E-10
1.613890094940617E-10
1.577649376764748E-10
1.518638466761561E-10
1.407025287685735E-10
1.209852322197118E-10
9.467686627626469E-11
8.806190151506406E-11
6.710234372804518E-11
6.497644883488033E-11
6.341782778365170E-11
5.724409354525269E-11
5.284185897749399E-11
5.178871021452803E-11
5.107837190654382E-11
4.876050020676247E-11
4.856132699168050E-11
4.758505073119815E-11
4.569394218873731E-11
4.286195803847367E-11
4.213678945205181E-11
4.071839844526248E-11
3.999051759636084E-11
3.930625193572220E-11
3.739198409755258E-11
3.712514351109187E-11
3.615253932752330E-11
3.525566383529468E-11
3.395984715483129E-11
3.302275126195482E-11
3.243956504221216E-11
3.211632924199690E-11
3.156298956761238E-11
3.116714069895300E-11
3.093039950360254E-11
2.997787689858427E-11
2.979019909309643E-11
2.903047236043291E-11
2.878314861454761E-11
2.854785744253352E-11
2.793221584717492E-11
2.733480750631308E-11
2.637346958920296E-11
2.630340212596524E-11
2.522073906024035E-11
2.516043931752277E-11
2.479671225090790E-11
2.424955067680826E-11
2.411246137542681E-11
2.399041341036769E-11
2.360040049093651E-11
2.332915958783331E-11
2.283317076658582E-11
2.246948602758310E-11
2.214995091541784E-11
2.198726302030165E-11
2.185097631735787E-11
2.158882230229587E-11
2.120632226933432E-11
2.095295351145000E-11
2.050712300225481E-11
2.024549715033083E-11
2.000079757004586E-11
1.982698894092394E-11
1.962454108543278E-11
1.943352214870601E-11
1.934372724681225E-11
1.887016685074416E-11
1.869696959527868E-11
1.842972007360057E-11
1.824615858573788E-11
1.807900723692545E-11
1.803729080313077E-11
1.778658333426015E-11
1.748470513829353E-11
1.711961930338817E-11
1.707684427715310E-11
1.693962968470875E-11
1.686204190645474E-11
1.676054710367127E-11
1.665384408077467E-11
1.650878236969464E-11
1.613540685517619E-11
1.587831003502463E-11
1.578968220455726E-11
1.570348008460934E-11
1.554973103929723E-11
1.551735656069166E-11
1.523952872655706E-11
1.511334400226216E-11
1.494078426731434E-11
1.480623625614167E-11
1.467294907773142E-11
1.453781703903023E-11
1.451789923022096E-11
1.437345011049814E-11
1.417566408589266E-11
1.401068427807079E-11
1.394186719809415E-11
1.381125215079963E-11
1.369281644408212E-11
1.359589270499761E-11
1.347200366123603E-11
1.337577829721779E-11
1.312410309578572E-11
1.297624054747184E-11
1.293474308102438E-11
1.283136517801636E-11
1.276807723691979E-11
1.262649225097902E-11
1.256768536458400E-11
1.242827834246615E-11
1.238017583103451E-11
1.218801227503001E-11
1.211852511181508E-11
1.207768280430583E-11
1.192989124206065E-11
1.186053394337020E-11
1.181767414950065E-11
1.178988997520727E-11
1.175618306301764E-11
1.152308733065523E-11
1.150136795526877E-11
1.136126008262217E-11
1.114674517614437E-11
1.106160047370915E-11
1.102382231782223E-11
1.100623542058835E-11
1.082592427246282E-11
1.081057159478506E-11
1.075230013470686E-11
1.063064189452772E-11
1.044986979960088E-11
1.044451036070783E-11
1.033356880667738E-11
1.020122902892524E-11
1.017789730994905E-11
1.010865814067292E-11
1.002913670939747E-11
9.902672863887126E-12
9.810897143953797E-12
9.668645048354179E-12
9.630985089270921E-12
9.597738752413887E-12
9.559768207322520E-12
9.452400947029740E-12
9.388103705772919E-12
9.330895433083549E-12
9.283805471814380E-12
9.236668109944759E-12
9.159353341164513E-12
9.112085805070772E-12
9.070377637867717E-12
8.981948344980294E-12
8.973380140575054E-12
8.922493799618264E-12
8.789572062336297E-12
8.692720201382478E-12
8.683693575771588E-12
8.600451719340885E-12
8.530284080160323E-12
8.450725786337674E-12
8.389801483312419E-12
8.323372295497435E-12
8.285384776814025E-12
8.261099432830505E-12
8.174972960929974E-12
8.109959493228293E-12
8.089127719372596E-12
8.033237018645360E-12
7.975838617048224E-12
7.871102613631246E-12
7.831181375229033E-12
7.799360962806629E-12
7.738792954010151E-12
7.669391462391369E-12
7.620420470252156E-12
7.608668914567396E-12
7.564886001221798E-12
7.522692797704452E-12
7.461098725750684E-12
7.439830012242738E-12
7.423135376376708E-12
7.361306178119829E-12
7.285927563454939E-12
7.254395356693780E-12
7.171551581081843E-12
7.167368999703033E-12
7.094870396566341E-12
7.049563035169995E-12
6.997459138571996E-12
6.943233470120339E-12
6.918613327906391E-12
6.867876781037891E-12
6.841273603638058E-12
6.804600380090500E-12
6.792729006794910E-12
6.758308201129210E-12
6.695967960363477E-12
6.661318557633319E-12
6.574689514051987E-12
6.564279622967538E-12
6.504063702829736E-12
6.472513861183821E-12
6.438540199635963E-12
6.413223344445009E-12
6.341145181996208E-12
6.314274277621695E-12
6.284577308766160E-12
6.262653116137319E-12
6.223043286856536E-12
6.179273488492054E-12
6.161913597769118E-12
6.104111587962563E-12
6.084201086018604E-12
6.060732582807099E-12
5.994141056719296E-12
5.950800959761489E-12
5.904343519545972E-12
5.868764289137897E-12
5.846703404812989E-12
5.823626618907363E-12
5.775468387328674E-12
5.743818175605636E-12
5.700266387586342E-12
5.670462035549473E-12
5.652670719945023E-12
5.613285842522676E-12
5.589352428952134E-12
5.557855739115132E-12
5.505240978002299E-12
5.496745114875551E-12
5.446811374364864E-12
5.443245954860628E-12
5.411763218344349E-12
5.367157684074224E-12
5.346162963256239E-12
5.332728503536864E-12
5.264940442513461E-12
5.250878284606674E-12
5.215888861297784E-12
5.177301944060967E-12
5.133490296476628E-12
5.122236445153049E-12
5.106079521088704E-12
5.091462607167073E-12
5.052603202573862E-12
5.046910604157676E-12
4.998179354851467E-12
4.961028540225001E-12
4.930022126843477E-12
4.911208990011683E-12
4.901599551390553E-12
4.875621064774126E-12
4.822978928473722E-12
4.793162482944540E-12
4.772708274445135E-12
4.747789636175383E-12
4.729098470030698E-12
4.706862285679835E-12
4.668091858980250E-12
4.645968720726943E-12
4.621822892026192E-12
4.606096356929980E-12
4.599750854035265E-12
4.543612221123794E-12
4.524724460417412E-12
4.511058236022032E-12
4.489916195663829E-12
4.470110248352053E-12
4.453770599583625E-12
4.431770633266040E-12
4.400868274224749E-12
4.387217879533074E-12
4.337757108617170E-12
4.324548949217216E-12
4.297675166822640E-12
4.268837873164360E-12
4.259945102344298E-12
4.226878104029456E-12
4.216805801130836E-12
4.190342374923076E-12
4.145417115766415E-12
4.117213151296950E-12
4.107137409597664E-12
4.098271370882798E-12
4.075215209959467E-12
4.064257079057731E-12
4.037423559461487E-12
4.011247924986866E-12
4.001576244497882E-12
3.969431777303129E-12
3.959199920009069E-12
3.951358021677381E-12
3.927538326070847E-12
3.898268755917822E-12
3.889165511732488E-12
3.849671366299294E-12
3.825546950141178E-12
3.800042132939801E-12
3.796118624897343E-12
3.759047346304947E-12
3.745976377980341E-12
3.728733341910496E-12
3.710942417175391E-12
3.691260694362768E-12
3.684294606534764E-12
3.664612620586493E-12
3.650292854643019E-12
3.639587821103501E-12
3.630442538365085E-12
3.614733281591551E-12
3.597663248426180E-12
3.573424636371713E-12
3.561406082560027E-12
3.557275470053917E-12
3.538141760729185E-12
3.511421157980978E-12
3.491301071788078E-12
3.463927601586239E-12
3.455036756925080E-12
3.418661905967855E-12
3.405582488645643E-12
3.381736399881593E-12
3.357405035828845E-12
3.356178600627639E-12
3.344807704454705E-12
3.332600832095717E-12
3.315181525260596E-12
3.302549709767943E-12
3.286407724896414E-12
3.275996880631788E-12
3.255790439126811E-12
3.240283147047646E-12
3.208943464556301E-12
3.181858568700009E-12
3.168537165251103E-12
3.154729161861432E-12
3.130317239267310E-12
3.111982242854204E-12
3.098685764351784E-12
3.094498144923144E-12
3.071943754173144E-12
3.044572769996352E-12
3.041676541344635E-12
3.023147808252768E-12
3.016106173980407E-12
3.007712468244802E-12
2.991487434916161E-12
2.967885910761359E-12
2.967314729549340E-12
2.957964897545324E-12
2.930100132697001E-12
2.925469053813580E-12
2.922686516438723E-12
2.897117373439321E-12
2.894941923260794E-12
2.859809488292816E-12
2.855149559561482E-12
2.831657491058812E-12
2.824175292613238E-12
2.812495612698860E-12
2.799856036681163E-12
2.793316944147141E-12
2.777914054670699E-12
2.760408976347856E-12
2.749552876768107E-12
2.736130102211616E-12
2.716829861660542E-12
2.700726072253148E-12
2.698222563824713E-12
2.681161882630759E-12
2.657524779112777E-12
2.647745001715025E-12
2.625403625151137E-12
2.622322153225046E-12
2.598903396929561E-12
2.593194353135287E-12
2.581284898773497E-12
2.565486165853014E-12
2.560362102642817E-12
2.534941181490591E-12
2.527596583477232E-12
2.506383202907744E-12
2.496025816304281E-12
2.489604111697012E-12
2.472258330473104E-12
2.469821467167160E-12
2.453160220290167E-12
2.434698728749305E-12
2.426528778390799E-12
2.411054167762288E-12
2.393434541877103E-12
2.381183484020733E-12
2.374691041738766E-12
2.367782391283601E-12
2.354565166788907E-12
2.351978391554231E-12
2.338899266819303E-12
2.320504781249871E-12
2.313041769858174E-12
2.303014575840013E-12
2.299242189541975E-12
2.295351354483774E-12
2.282464944112275E-12
2.248752057051968E-12
2.237735534213717E-12
2.229954916862998E-12
2.226323805698400E-12
2.221757275875802E-12
2.210498664371010E-12
2.182140376979009E-12
2.180947983307733E-12
2.172293908637880E-12
2.163076093263384E-12
2.149637980802179E-12
2.144073622278604E-12
2.128553024283450E-12
2.110745891268145E-12
2.103624930236201E-12
2.083172964893858E-12
2.076376681291541E-12
2.069073811961178E-12
2.055147369201726E-12
2.053555901629861E-12
2.033729484378384E-12
2.028425091094899E-12
2.024836967998826E-12
2.016174496677339E-12
1.998283783109630E-12
1.993245095989337E-12
1.984679087793039E-12
1.970852475396575E-12
1.969077235246178E-12
1.945273214835526E-12
1.942860702530557E-12
1.940886528176283E-12
1.929774094724583E-12
1.905739984628314E-12
1.904324879589339E-12
1.890379631280437E-12
1.886693908228643E-12
1.872591051435992E-12
1.869163852485486E-12
1.862498212413961E-12
1.847290448090998E-12
1.844389320837275E-12
1.833831679211206E-12
1.816480046131671E-12
1.806716237407533E-12
1.802481866630478E-12
1.792452331636368E-12
1.772989378909578E-12
1.767691506166294E-12
1.762103932863804E-12
1.754822482470373E-12
1.746543339422245E-12
1.735203523905659E-12
1.724866355008861E-12
1.717590936353528E-12
1.701266892417776E-12
1.698790630139768E-12
1.692097120157133E-12
1.687428143889348E-12
1.668864387063182E-12
1.663151887134270E-12
1.647818330316229E-12
1.637369329819868E-12
1.634506744582443E-12
1.626552951279056E-12
1.616105749929541E-12
1.598247782136318E-12
1.595086190506921E-12
1.588374600909669E-12
1.582433192702478E-12
1.565784947134829E-12
1.558547569167461E-12
1.553773859751207E-12
1.550564354453193E-12
1.543621439506294E-12
1.536743741022553E-12
1.519719196382012E-12
1.508241459993533E-12
1.505813909715430E-12
1.495216206696564E-12
1.491361150201700E-12
1.487275101981693E-12
1.477739443922176E-12
1.472644736375984E-12
1.463052535739328E-12
1.455479581053082E-12
1.443278820934600E-12
1.439089878429120E-12
1.432975402402851E-12
1.430393150817166E-12
1.420632992688040E-12
1.407407165818214E-12
1.391956296402521E-12
1.386229143425772E-12
1.379253989448556E-12
1.374166713048041E-12
1.363846623285606E-12
1.358099029629313E-12
1.348695026164308E-12
1.343275823253396E-12
1.330309969372643E-12
1.323637773495037E-12
1.317269444949018E-12
1.309486982994180E-12
1.303833023553686E-12
1.299765298383744E-12
1.279356259393463E-12
1.277763531078186E-12
1.272710976942281E-12
1.267482188786244E-12
1.258809941712523E-12
1.252420586821915E-12
1.245716687413060E-12
1.241863760782763E-12
1.223982435482619E-12
1.218719476559256E-12
1.215902423132531E-12
1.210502892698023E-12
1.200406549751919E-12
1.193693517007796E-12
1.188776522140005E-12
1.183171485584017E-12
1.173028989236217E-12
1.167766444314180E-12
1.155877520787496E-12
1.151293803315087E-12
1.149502018856999E-12
1.136767611760633E-12
1.130114365407354E-12
1.124082586750696E-12
1.118067868093384E-12
1.115197718843144E-12
1.111712932995836E-12
1.100430458256257E-12
1.097804865822452E-12
1.090886218205363E-12
1.085237545157838E-12
1.073988386396832E-12
1.067302409708983E-12
1.058848008202887E-12
1.045799159046381E-12
1.037689876011757E-12
1.034008833133937E-12
1.027595325772535E-12
1.023132409124133E-12
1.016580390004093E-12
1.010828611703261E-12
1.006046805273096E-12
9.937388608993198E-13
9.902131128910222E-13
9.843128121430030E-13
9.771249887245830E-13
9.738420135982482E-13
9.643189191526878E-13
9.552003009813900E-13
9.524293659558268E-13
9.481512678700554E-13
9.429945779674610E-13
9.389368227826761E-13
9.334321114958458E-13
9.323436386717293E-13
9.227548584286231E-13
9.124888692575448E-13
9.113998284657717E-13
9.034117826910650E-13
8.919405030430817E-13
8.898459366886949E-13
8.879596746857077E-13
8.850159631784610E-13
8.748173071100587E-13
8.709368059518006E-13
8.602557839595083E-13
8.547804898736349E-13
8.465317421626279E-13
8.371867918533462E-13
8.343599643046530E-13
8.299163808218079E-13
8.204852075919061E-13
8.164153570409955E-13
8.082268779884125E-13
8.016804049989575E-13
7.949804070980106E-13
7.919315957404366E-13
7.821071266300364E-13
7.778531878641321E-13
7.721447190947523E-13
7.704331802584703E-13
7.617525940004942E-13
7.585946899150709E-13
7.508565540335709E-13
7.461367637830675E-13
7.436070664203676E-13
7.407078307534182E-13
7.316569183125088E-13
7.295853837274286E-13
7.261399265265943E-13
7.197970868620019E-13
7.120839854233092E-13
7.061686518690989E-13
6.999832898064532E-13
6.948533033096950E-13
6.874750609675576E-13
6.818183140290269E-13
6.774600751289120E-13
6.682658339800397E-13
6.647769779476665E-13
6.596943189590746E-13
6.555919155025730E-13
6.533529522218881E-13
6.511766270776113E-13
6.455987130848603E-13
6.367284666297822E-13
6.337314889905887E-13
6.294819301616495E-13
6.255824066463587E-13
6.172949089272350E-13
6.117638836373477E-13
6.055059491225842E-13
5.986384008270549E-13
5.955079065565705E-13
5.922893282952023E-13
5.869897256252319E-13
5.808511113748858E-13
5.790914016875326E-13
5.768599195474876E-13
5.693763885166603E-13
5.644004470499457E-13
5.600676130760004E-13
5.550776693232176E-13
5.495813749558504E-13
5.471303952334692E-13
5.388027784883220E-13
5.343244200719084E-13
5.331847206558644E-13
5.243604049392913E-13
5.208321075124170E-13
5.123861650619917E-13
5.075363735968944E-13
5.042795649774587E-13
4.997628945099687E-13
4.986317572597791E-13
4.850141861426045E-13
4.826424119038975E-13
4.757596755956028E-13
4.745438151298655E-13
4.721598149153733E-13
4.623162841854713E-13
4.604629317496222E-13
4.567518875477301E-13
4.517552795681452E-13
4.460142172844097E-13
4.409716965232827E-13
4.390967894520468E-13
4.371717389624456E-13
4.284473367501503E-13
4.258817633439584E-13
4.242860931031697E-13
4.194222701043728E-13
4.158935685398457E-13
4.109184047687404E-13
4.043282426273678E-13
4.001741098063578E-13
3.938633043777203E-13
3.919446042631249E-13
3.852709644366069E-13
3.829546053694055E-13
3.774661092796022E-13
3.770522483862210E-13
3.719558919798129E-13
3.679442253935267E-13
3.630420026422090E-13
3.570554186566620E-13
3.553446411668940E-13
3.511248375708283E-13
3.501072492137437E-13
3.468200197665431E-13
3.414439835143973E-13
3.390047270775704E-13
3.365286456467277E-13
3.295684729441785E-13
3.271360517467117E-13
3.163798551129272E-13
3.141154989566804E-13
3.113150716310569E-13
3.062455121680592E-13
3.046020694954684E-13
2.983395699597951E-13
2.962826173334237E-13
2.888083464425881E-13
2.859555763282048E-13
2.828832098209381E-13
2.773132618875264E-13
2.712158884375866E-13
2.670418601945928E-13
2.638246108216158E-13
2.599795897339247E-13
2.583021513294269E-13
2.558623343389946E-13
2.552876565078403E-13
2.493206735100477E-13
2.442188265993257E-13
2.425230496365337E-13
2.337716763662719E-13
2.315664873800397E-13
2.300290991370023E-13
2.276626268964301E-13
2.228076918300797E-13
2.186236855078451E-13
2.175431593227110E-13
2.130172594829255E-13
2.069340132236289E-13
2.045584049722081E-13
2.003048829674249E-13
1.981654521016500E-13
1.954595034532336E-13
1.923148646597101E-13
1.918991321078356E-13
1.858484590778296E-13
1.776169509505226E-13
1.773812719539450E-13
1.711774188476570E-13
1.702486001881364E-13
1.648020767537227E-13
1.613360533508452E-13
1.567998423535251E-13
1.544353693548044E-13
1.527781333580337E-13
1.513872009860164E-13
1.480335942270334E-13
1.439689312278629E-13
1.398971634957677E-13
1.380616944870457E-13
1.349480865819485E-13
1.333022153787220E-13
1.310111485849370E-13
1.299101431181770E-13
1.270639530474810E-13
1.242355029245910E-13
1.201936296555638E-13
1.190059086755649E-13
1.155987869120563E-13
1.122880730120236E-13
1.075174066029670E-13
1.058589861708715E-13
1.023779400238463E-13
9.942072449163632E-14
9.619505514267395E-14
9.449893570547077E-14
9.063247280102432E-14
8.895945212435518E-14
8.709643479620326E-14
8.478717332039854E-14
8.148366242952706E-14
8.068872185004192E-14
7.909177853845663E-14
7.634255921458544E-14
7.513124212754794E-14
7.236273186819800E-14
6.938685553199112E-14
6.852321843003025E-14
6.365181954996665E-14
6.291711169439078E-14
6.071647380255165E-14
6.015143981524669E-14
5.804596685985511E-14
5.272163319573726E-14
5.158420261603231E-14
5.060498224630260E-14
4.926941249294808E-14
4.688450661981885E-14
4.473860162586226E-14
4.263776249803381E-14
4.136297830926527E-14
3.971810528330870E-14
3.944175303584479E-14
3.852072032042549E-14
3.643458328814240E-14
3.556310013009070E-14
3.386348058405740E-14
3.247920576832440E-14
3.139848732268626E-14
2.873601182643537E-14
2.762085006799484E-14
2.651800275153137E-14
2.509928873318476E-14
2.393589969650347E-14
2.048200343237592E-14


==> stokes_basis_square-triangle_sv.txt <==
1.869412919948859E+04
8.975398075225659E+03
8.236673492462965E+03
2.014062559568565E+03
8.945539078024890E+02
5.308625381197469E+02
4.257052840968785E+02
3.914648447672099E+02
3.370355918180396E+02
2.537987548449084E+02
2.052083038563255E+02
1.698504861104815E+02
1.319063469390772E+02
1.064664521017584E+02
8.353035240734857E+01
7.407073044213212E+01
4.937898464320251E+01
4.659006542829169E+01
4.265096754721937E+01
3.609197507661383E+01
3.531308123485901E+01
2.965566093882851E+01
2.025019623448531E+01
1.965826154311443E+01
1.709846240724575E+01
1.504398904711083E+01
1.124788279004573E+01
9.450603223181890E+00
8.876864440215149E+00
6.531884907707237E+00
5.532290433958790E+00
5.190174752474124E+00
3.942882939761314E+00
3.665994954355317E+00
3.577643542313285E+00
3.177034132749767E+00
2.746661246444805E+00
2.412427814957664E+00
2.186765250028385E+00
1.988392004669643E+00
1.734571454710326E+00
1.587013368977432E+00
1.535762095876947E+00
1.298058541780190E+00
1.231560657569008E+00
1.155304098546199E+00
1.073899918662310E+00
9.063978447362302E-01
7.669663252004970E-01
6.882920137428769E-01
6.288544166589339E-01
5.954506731773253E-01
4.223137027058892E-01
3.254781001537566E-01
2.725102552830778E-01
2.666230800616482E-01
2.473865263107317E-01
2.204907436394103E-01
1.900887712597042E-01
1.790349635446999E-01
1.625684250659561E-01
1.384719444607342E-01
1.233399975989862E-01
1.015397689635709E-01
9.075074633259149E-02
8.882151191960228E-02
8.406900294636251E-02
7.439546772483259E-02
6.571240348143606E-02
6.033485591187826E-02
5.238264439248032E-02
5.023649436245332E-02
4.580953041950057E-02
4.091225136624517E-02
3.864961565919886E-02
3.365961317608791E-02
3.193219929293629E-02
2.910130578124456E-02
2.600393389421320E-02
2.227621679180579E-02
2.069319030474566E-02
1.960611351787828E-02
1.808288213730572E-02
1.676038119424966E-02
1.608158379050514E-02
1.524968540943908E-02
1.414515790236122E-02
1.299110319595998E-02
1.282068868832863E-02
1.181430029581101E-02
1.146962114880777E-02
1.123839278022289E-02
9.969881339250228E-03
9.241678518243696E-03
9.045031859704894E-03
8.705646578841663E-03
7.797156431644106E-03
7.430103436441120E-03
6.922058297124105E-03
6.563757585528792E-03
6.342983449623731E-03
5.929732259433359E-03
5.775776306923807E-03
5.586033017060331E-03
5.154377927342321E-03
4.924029356129719E-03
4.527043062948446E-03
4.194823514800167E-03
4.082702707873555E-03
3.757337576410787E-03
3.687221260879898E-03
3.529136294529712E-03
3.388110473982239E-03
3.212944661805839E-03
3.090684443436509E-03
3.010169919661779E-03
2.908488289271266E-03
2.683492130078152E-03
2.516272025490970E-03
2.454551460304389E-03
2.387612691856849E-03
2.220520766462264E-03
2.167506989299727E-03
2.073698561794419E-03
1.996053716112847E-03
1.830905148485233E-03
1.819253895620799E-03
1.604303908108956E-03
1.517505775165011E-03
1.412088544818649E-03
1.321073340761416E-03
1.294524034012476E-03
1.249086470341068E-03
1.166628478744510E-03
1.130479732852308E-03
1.078059075932092E-03
1.041375047163723E-03
9.893517563938389E-04
9.276803700767048E-04
8.770897949126893E-04
8.388333465085234E-04
8.095114228242676E-04
7.890496140457191E-04
7.830874706054095E-04
7.438142109470474E-04
6.871664254012892E-04
6.383319170063738E-04
6.272111517698321E-04
6.009330128297306E-04
5.704095785958655E-04
5.398893380946919E-04
5.322575721454965E-04
5.013320402630756E-04
4.780675706952754E-04
4.651416527794039E-04
4.610363915862790E-04
4.351567179643983E-04
4.315625662437570E-04
3.960401346754330E-04
3.820087076440865E-04
3.634498937092295E-04
3.490095937711138E-04
3.410028727049205E-04
3.161177597152487E-04
2.996897582551428E-04
2.883405089502335E-04
2.761908648048197E-04
2.605327425509561E-04
2.529100304375404E-04
2.468071080602551E-04
2.427647395607033E-04
2.256497983815101E-04
2.169064887746646E-04
2.061765800481872E-04
1.943217392583104E-04
1.940124651723446E-04
1.777956006375046E-04
1.716019352316016E-04
1.641782982719437E-04
1.556716917985070E-04
1.534835979852689E-04
1.462980803357525E-04
1.430553689244270E-04
1.397260889373103E-04
1.317439506386500E-04
1.284876881303203E-04
1.181570725195066E-04
1.144908025647841E-04
1.125130274286703E-04
1.078770682094753E-04
1.056010214882508E-04
9.770755135861262E-05
9.516603184247441E-05
9.335260151248905E-05
9.045993332889603E-05
8.676672043571806E-05
8.365664734193348E-05
8.201168677196011E-05
7.924342799679516E-05
7.739424662326323E-05
7.445674244677995E-05
7.321736369157699E-05
7.065869498292817E-05
6.944674924675088E-05
6.674498829883122E-05
6.618072892156529E-05
6.547941545937221E-05
6.300374540180317E-05
6.148917031547400E-05
5.984508605581716E-05
5.662682611171130E-05
5.586614218761452E-05
5.412578283900812E-05
5.209972410076812E-05
5.102447556511901E-05
4.940135097093122E-05
4.678515014599017E-05
4.642629428763865E-05
4.492029984489523E-05
4.418073669634638E-05
4.293372386835413E-05
4.217112010195615E-05
4.028736071005932E-05
3.961385302127123E-05
3.879051219506964E-05
3.736277583854686E-05
3.565769861372043E-05
3.519687580115339E-05
3.456238415919376E-05
3.380803836986140E-05
3.352029726833764E-05
3.252073148941590E-05
3.099887004019043E-05
3.035696993777298E-05
2.976053841338328E-05
2.950128038487755E-05
2.836470975826226E-05
2.779587763261561E-05
2.724317904677183E-05
2.578621466308764E-05
2.563250028998126E-05
2.509136220743595E-05
2.395027341274143E-05
2.359993396664655E-05
2.232813525478130E-05
2.208855509554852E-05
2.190132144587301E-05
2.117689969088879E-05
2.075151601684107E-05
2.005503836590051E-05
1.961721715488455E-05
1.936317180735842E-05
1.921570518703863E-05
1.861804046919752E-05
1.818592014714765E-05
1.732589958685573E-05
1.722538969054314E-05
1.696220707993542E-05
1.608659301408104E-05
1.599920123962799E-05
1.560328677964687E-05
1.512632939083295E-05
1.495807919137087E-05
1.476026879124838E-05
1.379935009327537E-05
1.356491339251387E-05
1.293606319422707E-05
1.268084115475612E-05
1.253987667397319E-05
1.248606095579455E-05
1.206133520039216E-05
1.157880084100233E-05
1.140151299246526E-05
1.099488528082021E-05
1.094464228147459E-05
1.075295903469503E-05
1.059307515739656E-05
1.017684394616779E-05
9.981046171472151E-06
9.634981752740087E-06
9.466566336729199E-06
9.184981503060434E-06
9.019049124462483E-06
8.619885893689995E-06
8.426017367919571E-06
8.088532100129968E-06
7.962441031520025E-06
7.754944932930577E-06
7.695167548010424E-06
7.590784101706830E-06
7.257463823078705E-06
7.167399885398708E-06
7.091038688283848E-06
6.915490462380839E-06
6.632189682189287E-06
6.595556194333327E-06
6.353496903102256E-06
6.221110231339133E-06
6.077166606342545E-06
5.912514051968840E-06
5.811394821098416E-06
5.679096710634840E-06
5.481694528347666E-06
5.389934564524545E-06
5.254965954083844E-06
5.158090109751049E-06
4.796625254075241E-06
4.674263912729796E-06
4.472655414130694E-06
4.346017028540828E-06
4.311042336312062E-06
4.302906881749658E-06
4.245464613331234E-06
4.071894505866830E-06
4.015289864493459E-06
3.943776906226117E-06
3.851192822983666E-06
3.749703620428459E-06
3.639375248996261E-06
3.545151061289915E-06
3.480440740789980E-06
3.349306604048663E-06
3.238733470409942E-06
3.157935711433486E-06
3.090462875890426E-06
2.967476393991747E-06
2.944205766196314E-06
2.858436988368685E-06
2.735387656971621E-06
2.673712328250841E-06
2.611376055867591E-06
2.543251776750021E-06
2.387394844427427E-06
2.363776100108123E-06
2.273386763139441E-06
2.184808664756920E-06
2.132799378953185E-06
2.046330830246752E-06
1.999044516917581E-06
1.940052216518946E-06
1.885107214861527E-06
1.798696031233035E-06
1.739186720255913E-06
1.655519785999919E-06
1.557823187701217E-06
1.536321909509817E-06
1.483202645616999E-06
1.416778298970981E-06
1.382799243006013E-06
1.299565235349812E-06
1.213943516497391E-06
1.197718875431287E-06
1.152797898731823E-06
1.041717310239419E-06
1.031168665185290E-06
1.026674743059473E-06
9.552876426389666E-07
9.521993619788386E-07
8.991130275835199E-07
8.664563927638316E-07
8.523753126232724E-07
8.468487122920851E-07
7.826759969633678E-07
7.697036414165360E-07
7.393107007247659E-07
7.272357796905361E-07
6.957070716213395E-07
6.424638235350655E-07
6.217398627782381E-07
5.919688566293621E-07
5.579031404399859E-07
5.495209064890348E-07
5.086091444076925E-07
5.051432092971883E-07
4.474669264998304E-07
4.344353424362965E-07
3.753269894015354E-07
3.612528138348911E-07
3.463966741449278E-07
3.100931079597642E-07
2.976788796527076E-07
2.679560876389934E-07
2.580767645850821E-07
2.420325111526175E-07
2.347589789253454E-07
2.178024244629128E-07
1.920897257481934E-07
1.691804915120578E-07
1.580831996211026E-07
1.399132045964962E-07
1.374437362556500E-07
1.276599426240743E-07
1.149627355633247E-07
5.659577214664445E-08
5.028716820796543E-08
3.403339381130803E-08
4.871607617873340E-09
3.957894337143662E-09
3.314003685652821E-09
2.805862756164313E-09
4.372067714159613E-10
3.742680361878707E-10
3.186118449155087E-10
2.694950609616525E-10
1.736103985710509E-10
1.321649956576476E-10
1.056319537320831E-10
9.732915936065304E-11
8.615488090035948E-11
7.268755769929629E-11
6.226202299403489E-11
6.060194513652933E-11
5.476107520375438E-11
4.998767438804470E-11
4.932776154585291E-11
4.563531750201371E-11
4.390457474938073E-11
4.212511768360125E-11
4.081305318304237E-11
3.865717996442952E-11
3.794609207291080E-11
3.704923590167241E-11
3.520103990373366E-11
3.467614378971784E-11
3.246526378308914E-11
3.095791535662480E-11
3.024158762340978E-11
2.968003937371293E-11
2.817876888062478E-11
2.763825990119345E-11
2.737146674832601E-11
2.674168382153769E-11
2.637670641567528E-11
2.568520563873673E-11
2.504406967734311E-11
2.447342860869026E-11
2.379282682339351E-11
2.330254511389451E-11
2.290081833962276E-11
2.263552153266242E-11
2.244599420989029E-11
2.149919775900258E-11
2.096904245115388E-11
2.048442362383405E-11
2.034814277506944E-11
2.019233007418516E-11
1.954535427036838E-11
1.915909323218917E-11
1.901990200350058E-11
1.880999903234155E-11
1.806670799543056E-11
1.778530409639196E-11
1.734859253541370E-11
1.714293413190645E-11
1.704314401208888E-11
1.673104933384633E-11
1.644229041245552E-11
1.630533224786349E-11
1.609203734467916E-11
1.597634136904425E-11
1.590039552965447E-11
1.565016716518602E-11
1.554771622179882E-11
1.520693011742129E-11
1.498744172473510E-11
1.479413292456043E-11
1.456926207812452E-11
1.446656387978121E-11
1.431878328464960E-11
1.418371730869167E-11
1.399012867909333E-11
1.388060987310583E-11
1.359733704889665E-11
1.349898551591105E-11
1.335254118646555E-11
1.331892074391370E-11
1.303043401569790E-11
1.300279185460712E-11
1.289290799286757E-11
1.247719174641468E-11
1.246103332931873E-11
1.242219298622157E-11
1.231028315716429E-11
1.216207693644702E-11
1.205128717135644E-11
1.186913708615612E-11
1.168540839129860E-11
1.156552081382961E-11
1.152687767875793E-11
1.140068879487281E-11
1.128396687820980E-11
1.120593583780502E-11
1.101826509424633E-11
1.097621404684029E-11
1.084969881641518E-11
1.082351853214739E-11
1.069395084278461E-11
1.051512910354689E-11
1.045240042169114E-11
1.029390586599170E-11
1.021437355421530E-11
1.009310361385275E-11
1.002488921536069E-11
9.795049989352636E-12
9.692846010463819E-12
9.636672634137810E-12
9.602994014414786E-12
9.528910794899152E-12
9.428336813589013E-12
9.327995447848878E-12
9.254668708053507E-12
9.203206900300786E-12
9.144033468841630E-12
9.035504702980282E-12
8.995634752642627E-12
8.885580819908164E-12
8.761473038135376E-12
8.640957471498121E-12
8.622932069975159E-12
8.497062123409772E-12
8.414617213247358E-12
8.345303640059065E-12
8.282676992703550E-12
8.244156028378194E-12
8.137474779992157E-12
8.114530213647391E-12
7.966089675392279E-12
7.940955568402298E-12
7.897003829333305E-12
7.828932859813369E-12
7.786800642043753E-12
7.753473558556168E-12
7.648602892335767E-12
7.592259987786152E-12
7.520004880947601E-12
7.500993002530188E-12
7.440962221619183E-12
7.371774667430952E-12
7.278546359867223E-12
7.210790461571031E-12
7.173695852057487E-12
7.095430291161441E-12
6.990395423716238E-12
6.904376362393708E-12
6.891933192488233E-12
6.860619967872675E-12
6.757548228965458E-12
6.727735169772758E-12
6.696748117953860E-12
6.633296276688573E-12
6.608785235806217E-12
6.509020518844213E-12
6.457812244356681E-12
6.429494647533929E-12
6.375673374655173E-12
6.333844221138728E-12
6.252884887616154E-12
6.239533310534356E-12
6.181122157900270E-12
6.113288614255431E-12
6.093490646787731E-12
6.034230358034384E-12
6.005525415457404E-12
5.979687534120828E-12
5.913939812627742E-12
5.859464672671970E-12
5.840156313053226E-12
5.791001470342996E-12
5.730724405622400E-12
5.685860723859159E-12
5.605923340497673E-12
5.563291729810128E-12
5.557782312726585E-12
5.536229779910633E-12
5.514387338974669E-12
5.460757030167893E-12
5.444096835479646E-12
5.398975824836092E-12
5.370231150743566E-12
5.320926768953976E-12
5.293342731674111E-12
5.262520818206971E-12
5.206238498665339E-12
5.200169757494134E-12
5.155016829349321E-12
5.112382510708441E-12
5.086424538123813E-12
5.009917644723562E-12
4.973845194143149E-12
4.943324603014736E-12
4.933722598949265E-12
4.911120893650072E-12
4.883223451821742E-12
4.806607754878539E-12
4.778914078498650E-12
4.777080860378636E-12
4.737546617070692E-12
4.695135828331376E-12
4.686585436111118E-12
4.631429525164713E-12
4.581588396242730E-12
4.570392947208745E-12
4.553507403164601E-12
4.529845186606025E-12
4.501404802813204E-12
4.471169499624395E-12
4.432438774393138E-12
4.422569441301148E-12
4.394113054631945E-12
4.356114330831338E-12
4.321258568626312E-12
4.307705136094257E-12
4.261488761850304E-12
4.252325863965954E-12
4.222696010115228E-12
4.211667347737559E-12
4.180017566401609E-12
4.121594042259105E-12
4.100694728006777E-12
4.081500537509640E-12
4.062523052127707E-12
4.046667291266663E-12
4.013868978669449E-12
3.979035807040890E-12
3.962096887624214E-12
3.946859006603587E-12
3.924905392536195E-12
3.919334400619251E-12
3.902406074492418E-12
3.861764347430958E-12
3.830083535042525E-12
3.776071660230950E-12
3.768393194326338E-12
3.760243880552405E-12
3.730892317217847E-12
3.709084591111116E-12
3.684947563428283E-12
3.661437994846085E-12
3.640990819478026E-12
3.626713447659865E-12
3.616258529162402E-12
3.577583788746245E-12
3.554011283968250E-12
3.541897731716065E-12
3.518418654232400E-12
3.502388140697668E-12
3.487570478235585E-12
3.452080927625791E-12
3.440627414026362E-12
3.419317787190892E-12
3.402159817085424E-12
3.377091601845235E-12
3.347309540850220E-12
3.335061779959163E-12
3.305558487014089E-12
3.285157971223658E-12
3.264147680010172E-12
3.237824258977881E-12
3.222926331429412E-12
3.216029398299040E-12
3.198298305625716E-12
3.187840873835461E-12
3.165235778671100E-12
3.143613632320549E-12
3.111978296624555E-12
3.109089759991103E-12
3.107267838648379E-12
3.086916456284504E-12
3.065308007766139E-12
3.051904644685853E-12
3.031089119011653E-12
3.012812769162536E-12
2.987205606922878E-12
2.969716705576272E-12
2.950771982175007E-12
2.943189234502408E-12
2.918494605330720E-12
2.902583910444797E-12
2.892694167070462E-12
2.884634492690486E-12
2.877311790540790E-12
2.859765760486154E-12
2.845966347142688E-12
2.822882592276635E-12
2.810176097731981E-12
2.794070331970085E-12
2.776711014735024E-12
2.762956992883635E-12
2.742783391806187E-12
2.723012428915948E-12
2.702865439176717E-12
2.691835383715129E-12
2.690082057357035E-12
2.660192370116303E-12
2.653462597884326E-12
2.641959834191943E-12
2.628288863424903E-12
2.621975495137424E-12
2.610238931087998E-12
2.584276801065709E-12
2.581067137652559E-12
2.569701412554379E-12
2.543426756142190E-12
2.521621227539403E-12
2.514655490981925E-12
2.481395010228573E-12
2.473608285994392E-12
2.465608595576570E-12
2.462786696119112E-12
2.448537807923203E-12
2.428753990591315E-12
2.418041168242127E-12
2.398989053153588E-12
2.376720556145810E-12
2.368313409287276E-12
2.356573435842858E-12
2.346487467662222E-12
2.345363057307710E-12
2.321804093773240E-12
2.310440522942277E-12
2.292427670899661E-12
2.276420285508340E-12
2.272460595639294E-12
2.258458178221855E-12
2.243673429149636E-12
2.235032684074170E-12
2.228626879930556E-12
2.219511836329350E-12
2.210521495352547E-12
2.197069290765013E-12
2.176151901818186E-12
2.171280427192186E-12
2.170761976138155E-12
2.160262692733324E-12
2.147757819140650E-12
2.131888639596610E-12
2.117655765842486E-12
2.115201511385081E-12
2.088448863145685E-12
2.085425684277711E-12
2.074305519214581E-12
2.058880026113162E-12
2.052079120381567E-12
2.037629853574059E-12
2.032860723342665E-12
2.019105650078464E-12
1.988802823097984E-12
1.984645046950342E-12
1.971123215315895E-12
1.962019722377939E-12
1.953411207034659E-12
1.935220968174714E-12
1.932616917329562E-12
1.924599668501014E-12
1.915115383827291E-12
1.901376934773893E-12
1.889898533243347E-12
1.879660137201124E-12
1.872783538194110E-12
1.862707992396082E-12
1.853565125374484E-12
1.846532738904870E-12
1.829715550577868E-12
1.827287519170421E-12
1.815418369054598E-12
1.811598930660591E-12
1.799150281103668E-12
1.788993326388877E-12
1.775399353503152E-12
1.765824622135356E-12
1.760623866406181E-12
1.747888993123165E-12
1.740278949176573E-12
1.732852411722973E-12
1.728130447247430E-12
1.715891963223829E-12
1.703931339556619E-12
1.698223921457664E-12
1.690171040531017E-12
1.682616912519866E-12
1.665444565131350E-12
1.661092421766570E-12
1.654664615062364E-12
1.637857621231461E-12
1.628481129392689E-12
1.620860420476839E-12
1.618374972426274E-12
1.609689427900668E-12
1.601224028477360E-12
1.592740638104345E-12
1.586911405448980E-12
1.573673418224321E-12
1.562442648427115E-12
1.556523085858044E-12
1.548264065432136E-12
1.546133375023171E-12
1.537955992623693E-12
1.533342870591389E-12
1.518811232436201E-12
1.515557279782876E-12
1.500603443605630E-12
1.499271611575079E-12
1.490183191083600E-12
1.478007413440929E-12
1.464288923525184E-12
1.452413782856892E-12
1.447100834844485E-12
1.439522190189066E-12
1.432888455950601E-12
1.429226605769408E-12
1.425801615414833E-12
1.414502823174692E-12
1.405431207091281E-12
1.399367205420283E-12
1.389106681803254E-12
1.384742656256393E-12
1.375284745802754E-12
1.364868956312924E-12
1.355693282735554E-12
1.349079615058095E-12
1.343004951969462E-12
1.336947661223586E-12
1.335160614736275E-12
1.320192597931326E-12
1.310152839231860E-12
1.301309063221971E-12
1.292932096568892E-12
1.289998850937369E-12
1.282819615631809E-12
1.271697498862706E-12
1.263273734922053E-12
1.254695356792026E-12
1.251375825589050E-12
1.248548893715148E-12
1.243581308755564E-12
1.224248415666061E-12
1.220872333828670E-12
1.214941281307426E-12
1.204719177216055E-12
1.201934571261394E-12
1.195983229519676E-12
1.183905666207549E-12
1.180284003468672E-12
1.172556678017421E-12
1.169714781634838E-12
1.163475992526506E-12
1.156324763220391E-12
1.147704575368319E-12
1.142866973740609E-12
1.134354084185148E-12
1.128041104890226E-12
1.114371728933737E-12
1.111615240333814E-12
1.104350291735196E-12
1.093790925962579E-12
1.088899209541612E-12
1.084559052585698E-12
1.078864944971433E-12
1.068764672373518E-12
1.058584322191147E-12
1.056639357414088E-12
1.042287958565122E-12
1.038902943519892E-12
1.033925007020335E-12
1.031958940977209E-12
1.021990361975553E-12
1.017277326313401E-12
1.011267804089651E-12
1.003198772060559E-12
9.984472099475667E-13
9.934490858762126E-13
9.873715869402396E-13
9.814082305375414E-13
9.743683433373161E-13
9.668962443205035E-13
9.607838950042036E-13
9.526749630308683E-13
9.513486685780016E-13
9.422478345774632E-13
9.401727968373519E-13
9.283705250193294E-13
9.271215642893380E-13
9.209586331458093E-13
9.130884468042255E-13
9.039000020118495E-13
8.999510996638325E-13
8.968709336340418E-13
8.891341096470572E-13
8.842778168934855E-13
8.708281685589063E-13
8.645046411246817E-13
8.582655095117875E-13
8.554774345068809E-13
8.508554183013247E-13
8.449780183106726E-13
8.399775535528746E-13
8.352329457807848E-13
8.258270433591486E-13
8.224189493710992E-13
8.114131777478621E-13
8.097240874297458E-13
8.066743749266333E-13
8.005046746795984E-13
7.952617688078423E-13
7.910991478269452E-13
7.863636818316629E-13
7.829761316479466E-13
7.735732771196534E-13
7.700763350654127E-13
7.677406376584629E-13
7.609261954779388E-13
7.570830313331080E-13
7.542425839664195E-13
7.410609189589241E-13
7.342778911414077E-13
7.328689701068909E-13
7.282003997895720E-13
7.243271147575730E-13
7.143743009565876E-13
7.122530220804016E-13
7.053355806483711E-13
6.950555722038757E-13
6.893956369279283E-13
6.846571650054696E-13
6.763880633233855E-13
6.723419477776415E-13
6.663395665348296E-13
6.608698903225985E-13
6.564947787080235E-13
6.548480930350354E-13
6.511081181413509E-13
6.490436181780372E-13
6.436960186389019E-13
6.399496842822455E-13
6.341373572506958E-13
6.281014825597395E-13
6.237794188977835E-13
6.209296453677045E-13
6.151155349241891E-13
6.087968862668990E-13
6.056262389486929E-13
5.984568579257092E-13
5.945617841908226E-13
5.878760542561363E-13
5.822980662870619E-13
5.774622343622766E-13
5.736678612743111E-13
5.695996355778791E-13
5.673098189373697E-13
5.571508033452871E-13
5.556552987427648E-13
5.553467963832369E-13
5.464037783081168E-13
5.463016497276995E-13
5.409911738350118E-13
5.378372281814454E-13
5.366571496730068E-13
5.337613602210374E-13
5.255106489821500E-13
5.232255860596408E-13
5.169824929012016E-13
5.131930197037306E-13
5.092888402731335E-13
5.045864908167453E-13
4.931791225364969E-13
4.897000189569996E-13
4.846695482302503E-13
4.821277545838499E-13
4.801443451679552E-13
4.761049178568412E-13
4.666335232281509E-13
4.648887797835074E-13
4.581078268126572E-13
4.567087650364654E-13
4.510883582738493E-13
4.454582416501675E-13
4.387332120902086E-13
4.347572292840217E-13
4.330615676293000E-13
4.279118490350483E-13
4.245087934932065E-13
4.200727697537047E-13
4.164693367197967E-13
4.136176076611466E-13
4.093232051991631E-13
4.061465117970570E-13
4.016652239319283E-13
3.914450419236509E-13
3.903022677653184E-13
3.839658591832426E-13
3.804246868093008E-13
3.736545925892272E-13
3.700644072057277E-13
3.662456492119047E-13
3.656035126149170E-13
3.615459810414190E-13
3.569310855485561E-13
3.535933351884767E-13
3.519453667374036E-13
3.474766185879472E-13
3.437153585126213E-13
3.407655919880809E-13
3.332679793989238E-13
3.305416608962562E-13
3.244001486112348E-13
3.213425770898336E-13
3.212058694136109E-13
3.193843439981744E-13
3.132904563544812E-13
3.088370328414606E-13
3.052296501525582E-13
3.019431920601078E-13
2.981312247339121E-13
2.957121514573201E-13
2.911012678070512E-13
2.859200720979798E-13
2.833523824984444E-13
2.795799675581047E-13
2.731730298426805E-13
2.726442630929907E-13
2.698895223633057E-13
2.636583848285038E-13
2.606150027305521E-13
2.569839372399349E-13
2.543806164583331E-13
2.522270192319175E-13
2.481720623886403E-13
2.447392150549191E-13
2.375007106959455E-13
2.370722081567044E-13
2.337196676441271E-13
2.284436954099224E-13
2.254690069739085E-13
2.238582025870254E-13
2.202021111513414E-13
2.188199204515297E-13
2.155307208688360E-13
2.115188253883375E-13
2.063082533361002E-13
2.031457486726126E-13
2.015574942587029E-13
2.013767432642797E-13
1.961556794412014E-13
1.921542574701985E-13
1.908054510449354E-13
1.824357523981961E-13
1.788596063601717E-13
1.770725804123902E-13
1.751407950281075E-13
1.704735628953437E-13
1.652268627006497E-13
1.639871400155685E-13
1.625610845725548E-13
1.573843893758177E-13
1.561322680753118E-13
1.553285876313783E-13
1.517352733870386E-13
1.485047567173106E-13
1.445147443485872E-13
1.406022908150565E-13
1.375668168536492E-13
1.350109728849931E-13
1.323583176290520E-13
1.295908928132016E-13
1.282793350567100E-13
1.256090998573307E-13
1.207579477545307E-13
1.193789471711251E-13
1.185118557039994E-13
1.141692703050426E-13
1.112370474467896E-13
1.087181838925029E-13
1.069965852554673E-13
1.024139340686506E-13
9.857837396370201E-14
9.497323117448985E-14
9.196768585296379E-14
9.149084044299875E-14
8.747059079389593E-14
8.479331054427099E-14
8.191852730866175E-14
8.104300187908109E-14
7.789388627804668E-14
7.655884402021024E-14
7.441014996644097E-14
7.026822959481288E-14
6.801147098496596E-14
6.565389604847930E-14
6.522578103825137E-14
6.191895037975278E-14
5.965917996208664E-14
5.611234435753882E-14
5.101928669250641E-14
5.012818296166471E-14
4.920649734895552E-14
4.534320251586477E-14
4.127470015773305E-14
3.919449065759385E-14


==> stokes_channel_fom_assemble.txt <==
3.20000E+01 6.87195E+01 6.63182E+01 7.46759E+01 6.65939E+01 7.26523E+01


==> stokes_channel_fom_solve.txt <==
3.20000E+01 5.65663E+04 5.19437E+04 6.39567E+04 5.27623E+04 6.14404E+04


==> stokes_channel_rel_error.txt <==
3.20000E+01 2.94731E-02 2.36545E-02 3.48388E-02 2.55292E-02 3.36635E-02


==> stokes_channel_rom_assemble.txt <==
3.20000E+01 5.55170E-01 4.91874E-01 5.77770E-01 4.96383E-01 5.67647E-01


==> stokes_channel_rom_solve.txt <==
3.20000E+01 2.56381E+02 2.37098E+02 3.57197E+02 2.39819E+02 2.83476E+02


==> stokes_direct_fom_assemble.txt <==
4.00000E+00 1.21486E+00 9.27714E-01 1.43498E+00 1.01473E+00 1.39115E+00
8.00000E+00 5.42825E+00 4.83304E+00 6.12695E+00 4.94852E+00 6.04089E+00
1.60000E+01 2.68306E+01 2.38765E+01 2.87261E+01 2.47408E+01 2.84269E+01
3.20000E+01 1.61596E+02 1.48173E+02 1.68686E+02 1.51799E+02 1.68337E+02


==> stokes_direct_fom_solve.txt <==
4.00000E+00 3.31386E-02 1.96329E-02 4.23943E-02 2.11914E-02 4.10659E-02
8.00000E+00 1.50672E-01 1.06760E-01 1.75540E-01 1.07586E-01 1.67448E-01
1.60000E+01 6.41474E-01 4.54500E-01 7.61225E-01 4.60298E-01 7.23971E-01
3.20000E+01 2.62996E+00 1.91483E+00 3.08409E+00 1.95636E+00 2.81991E+00


==> stokes_direct_rel_error.txt <==
4.00000E+00 3.36832E-03 2.18452E-03 5.84722E-03 2.33361E-03 4.44123E-03
8.00000E+00 4.30295E-03 2.80775E-03 5.79539E-03 3.23465E-03 5.48549E-03
1.60000E+01 7.62208E-03 5.95647E-03 9.44752E-03 6.08572E-03 8.92424E-03
3.20000E+01 1.78081E-02 1.52576E-02 2.15857E-02 1.53429E-02 2.04640E-02


==> stokes_direct_rom_assemble.txt <==
4.00000E+00 7.26363E-02 6.73481E-02 7.77841E-02 6.87494E-02 7.63741E-02
8.00000E+00 1.56243E-01 1.45939E-01 1.65595E-01 1.47640E-01 1.62622E-01
1.60000E+01 4.95609E-01 4.40860E-01 5.15479E-01 4.47827E-01 5.14030E-01
3.20000E+01 2.29469E+00 1.97650E+00 2.39451E+00 2.02373E+00 2.37829E+00


==> stokes_direct_rom_solve.txt <==
4.00000E+00 2.37829E-03 1.55152E-03 2.76021E-03 1.61279E-03 2.67053E-03
8.00000E+00 8.46423E-03 5.88681E-03 9.19968E-03 5.96983E-03 9.09686E-03
1.60000E+01 3.61801E-02 2.57642E-02 3.80749E-02 2.60196E-02 3.77814E-02
3.20000E+01 1.60641E-01 1.18805E-01 1.77163E-01 1.20244E-01 1.74646E-01


==> stokes_noprec_fom_assemble.txt <==
4.00000E+00 2.91493E-01 2.27554E-01 3.45853E-01 2.39221E-01 3.37013E-01
8.00000E+00 1.32830E+00 1.17964E+00 1.46370E+00 1.20806E+00 1.43339E+00
1.60000E+01 7.42765E+00 7.04341E+00 8.40112E+00 7.14595E+00 7.72860E+00
3.20000E+01 7.12072E+01 6.89737E+01 7.38770E+01 6.91425E+01 7.26427E+01


==> stokes_noprec_fom_solve.txt <==
4.00000E+00 3.10837E+01 1.95908E+01 4.28565E+01 2.36228E+01 3.70591E+01
8.00000E+00 2.29013E+02 1.84316E+02 2.66178E+02 2.01270E+02 2.62772E+02
1.60000E+01 1.61026E+03 1.47141E+03 1.86969E+03 1.50419E+03 1.82509E+03
3.20000E+01 1.36980E+04 1.24531E+04 1.49990E+04 1.26967E+04 1.47916E+04


==> stokes_noprec_rel_error.txt <==
4.00000E+00 3.46877E-03 2.11777E-03 5.11064E-03 2.43749E-03 4.41597E-03
8.00000E+00 4.20134E-03 3.12928E-03 5.79017E-03 3.17230E-03 5.23313E-03
1.60000E+01 7.43693E-03 5.55632E-03 9.70214E-03 5.82594E-03 9.11860E-03
3.20000E+01 1.78877E-02 1.46863E-02 2.09638E-02 1.48044E-02 2.04282E-02


==> stokes_noprec_rom_assemble.txt <==
4.00000E+00 2.39975E-02 2.03339E-02 2.62821E-02 2.07167E-02 2.61466E-02
8.00000E+00 5.75030E-02 5.08616E-02 6.11282E-02 5.32453E-02 6.05786E-02
1.60000E+01 1.45898E-01 1.35125E-01 1.50848E-01 1.35472E-01 1.49932E-01
3.20000E+01 5.02945E-01 4.83570E-01 5.48202E-01 4.84812E-01 5.46478E-01


==> stokes_noprec_rom_solve.txt <==
4.00000E+00 6.70782E-01 5.38572E-01 7.45491E-01 5.80024E-01 7.44268E-01
8.00000E+00 1.05021E+01 9.13894E+00 1.11493E+01 9.48064E+00 1.10645E+01
1.60000E+01 1.05071E+02 9.39015E+01 1.14588E+02 9.63280E+01 1.11433E+02
3.20000E+01 1.12089E+03 9.95340E+02 1.23446E+03 1.02136E+03 1.19127E+03


==> stokes_prec_fom_assemble.txt <==
4.00000E+00 2.92236E-01 2.28602E-01 3.45306E-01 2.39185E-01 3.32282E-01
8.00000E+00 1.35320E+00 1.18331E+00 1.52654E+00 1.20949E+00 1.49440E+00
1.60000E+01 7.44373E+00 7.06977E+00 7.97601E+00 7.10895E+00 7.75385E+00
3.20000E+01 7.11907E+01 6.86612E+01 7.57015E+01 6.94372E+01 7.29465E+01


==> stokes_prec_fom_solve.txt <==
4.00000E+00 1.38911E+01 9.82667E+00 1.77176E+01 1.03230E+01 1.65938E+01
8.00000E+00 9.84988E+01 8.32152E+01 1.13298E+02 8.40805E+01 1.09219E+02
1.60000E+01 7.54491E+02 6.77728E+02 8.45170E+02 6.83989E+02 8.35516E+02
3.20000E+01 6.30944E+03 5.82567E+03 6.89300E+03 5.88787E+03 6.70215E+03


==> stokes_prec_rel_error.txt <==
4.00000E+00 3.45522E-03 2.36855E-03 5.30388E-03 2.50402E-03 4.92697E-03
8.00000E+00 4.28948E-03 3.19904E-03 5.63790E-03 3.22754E-03 5.04498E-03
1.60000E+01 7.53637E-03 5.58319E-03 9.63404E-03 5.79133E-03 9.11179E-03
3.20000E+01 1.79990E-02 1.37483E-02 2.12830E-02 1.49603E-02 2.09251E-02


==> stokes_prec_rom_assemble.txt <==
4.00000E+00 2.38112E-02 1.94980E-02 2.56321E-02 1.96628E-02 2.54829E-02
8.00000E+00 5.66279E-02 5.03717E-02 5.99192E-02 5.33680E-02 5.96652E-02
1.60000E+01 1.47275E-01 1.35312E-01 1.50553E-01 1.35728E-01 1.49992E-01
3.20000E+01 5.15531E-01 4.78123E-01 5.50782E-01 4.84443E-01 5.47304E-01


==> stokes_prec_rom_solve.txt <==
4.00000E+00 1.08794E-01 9.95371E-02 1.21361E-01 1.00256E-01 1.20111E-01
8.00000E+00 1.31333E+00 1.11993E+00 1.49912E+00 1.19899E+00 1.45691E+00
1.60000E+01 1.40013E+01 1.27642E+01 1.63228E+01 1.29341E+01 1.55688E+01
3.20000E+01 1.75262E+02 1.61171E+02 2.39126E+02 1.61612E+02 1.95006E+02


==> vanilla.txt <==
        64  2.04223E-05 0.00000E+00 6.29799E-01 2.14212E-03 0.00000E+00 6.54422E-01 50 2.19142E-02 2.14768E-02
       256  2.50934E-06 8.13851E+00 6.29799E-01 5.40074E-04 3.96634E+00 6.54422E-01 52 1.04847E-01 1.04394E-01
      1024  3.10163E-07 8.09037E+00 6.29799E-01 1.35621E-04 3.98224E+00 6.54422E-01 52 4.02889E-01 4.01317E-01


